Cache-aware Performance Modeling and Prediction for Dense Linear Algebra

Countless applications cast their computational core in terms of dense linear algebra operations. These operations can usually be implemented by combining the routines offered by standard linear algebra libraries such as BLAS and LAPACK, and typically each operation can be obtained in many alternative ways. Interestingly, identifying the fastest implementation -- without executing it -- is a challenging task even for experts. An equally challenging task is that of tuning each routine to performance-optimal configurations. Indeed, the problem is so difficult that even the default values provided by the libraries are often considerably suboptimal; as a solution, normally one has to resort to executing and timing the routines, driven by some form of parameter search. In this paper, we discuss a methodology to solve both problems: identifying the best performing algorithm within a family of alternatives, and tuning algorithmic parameters for maximum performance; in both cases, we do not execute the algorithms themselves. Instead, our methodology relies on timing and modeling the computational kernels underlying the algorithms, and on a technique for tracking the contents of the CPU cache. In general, our performance predictions allow us to tune dense linear algebra algorithms within few percents from the best attainable results, thus allowing computational scientists and code developers alike to efficiently optimize their linear algebra routines and codes.

==> figures/data/bintro/chol.dat <==
24 7381977219
32 6762273777
40 6401062026
48 6152473566
56 5978027484
64 5840417745
72 5748718797
80 5669136630
88 5603640966
96 5564652372
104 5509581588
112 5472495450
120 5435480475
128 5402410794
136 5381951877
144 5363231463
152 5339993373
160 5320004166
168 5308024041
176 5295117105
184 5284510803
192 5260133412
200 5258801610
208 5253438249
216 5242373226
224 5231082654
232 5228034228
240 5215907538
248 5208404373
256 5195375631
264 5216052681
272 5208794361
280 5199685407
288 5199349392
296 5184753111
304 5185506249
312 5186172861
320 5174162496
328 5177685204
336 5177425797
344 5179914288
352 5168642760
360 5172492636
368 5174176275
376 5172775281
384 5159995515
392 5170828464
400 5169760155
408 5168149695
416 5175877968
424 5163972030
432 5167813707
440 5170651281
448 5168513736
456 5174704863
464 5179001913
472 5182259463
480 5166548586
488 5164732260
496 5167000692
504 5169193785
512 5175182520
520 5199809895
528 5203631169
536 5204335743


==> figures/data/bintro/qr.dat <==
24 28738431009
32 26545739031
40 25285796352
48 24473453760
56 24003949635
64 23661791028
72 23418021510
80 23264643321
88 23163615918
96 23105965122
104 23050514250
112 23033753712
120 23046454179
128 23073974190
136 23094408474
144 23144135967
152 23182493076
160 23249957580
168 23312242458
176 23390151156
184 23454493614
192 23562955791
200 23646362391
208 23757661737
216 23884059978
224 24065375355
232 24285585249
240 24538171347
248 24823018980
256 25149307986
264 25794525564
272 26154338643
280 26571742209


==> figures/data/kernels/i-ic.dcopy_.dat <==
3 164322.0
4 13140.0
5 12942.0
6 13068.0
7 12708.0
8 13059.0
9 13041.0
10 12897.0
11 55062.0
12 13419.0
13 13194.0
14 13437.0
15 13410.0
16 13464.0
17 13365.0
18 13428.0
19 162648.0
20 13257.0
21 13068.0
22 12996.0
23 12915.0
24 12825.0
25 12699.0
26 12582.0
27 55521.0
28 12042.0
29 12465.0
30 12411.0
31 12429.0
32 12420.0
33 12483.0
34 12618.0
42 98028.0
43 1314.0
44 1458.0
45 1953.0
46 1818.0
47 1683.0
48 1674.0
49 1656.0
50 43623.0
51 1332.0
52 1413.0
53 1827.0
54 1656.0
55 1602.0
56 1701.0
57 1539.0
58 101178.0
59 1494.0
60 1449.0
61 1809.0
62 1701.0
63 1701.0
64 1782.0
65 1539.0
66 42759.0
67 1413.0
68 1413.0
69 1854.0
70 1809.0
71 1629.0
72 1755.0
73 1665.0
81 104211.0
82 1539.0
83 1557.0
84 1863.0
85 1755.0
86 1656.0
87 1692.0
88 1602.0
89 57069.0
90 1449.0
91 1350.0
92 1818.0
93 1755.0
94 1593.0
95 1620.0
96 1377.0
97 183510.0
98 1593.0
99 1440.0
100 1908.0
101 1701.0
102 1620.0
103 1710.0
104 1674.0
105 70029.0
106 1539.0
107 1395.0
108 1908.0
109 1710.0
110 1575.0
111 1665.0
112 1449.0
120 173637.0
121 1278.0
122 1620.0
123 1827.0
124 1755.0
125 1620.0
126 1674.0
127 1494.0
128 73728.0
129 1251.0
130 1521.0
131 1800.0
132 1575.0
133 1539.0
134 1566.0
135 1449.0
136 170217.0
137 1260.0
138 1593.0
139 1854.0
140 1692.0
141 1566.0
142 1701.0
143 1593.0
144 72999.0
145 1251.0
146 1458.0
147 1746.0
148 1665.0
149 1620.0
150 1674.0
151 1476.0
159 164457.0
160 1332.0
161 1359.0
162 2106.0
163 1539.0
164 1701.0
165 1656.0
166 1530.0
167 75825.0
168 1260.0
169 1314.0
170 1791.0
171 1566.0
172 1512.0
173 1530.0
174 1458.0
175 167346.0
176 1251.0
177 1395.0
178 1953.0
179 1566.0
180 1539.0
181 1629.0
182 1566.0
183 71163.0
184 1260.0
185 1278.0
186 1755.0
187 1674.0
188 1566.0
189 1629.0
190 1476.0
198 160299.0
199 1251.0
200 1548.0
201 1701.0
202 1746.0
203 1503.0
204 1575.0
205 1413.0
206 71937.0
207 1233.0
208 1197.0
209 1548.0
210 1602.0
211 1458.0
212 1521.0
213 1431.0
214 162126.0
215 1197.0
216 1422.0
217 1692.0
218 1719.0
219 1512.0
220 1656.0
221 1431.0
222 69723.0
223 1188.0
224 1314.0
225 1755.0
226 1773.0
227 1467.0
228 1467.0
229 1359.0
237 155115.0
238 1170.0
239 1269.0
240 1584.0
241 1620.0
242 1701.0
243 1557.0
244 1512.0
245 70524.0
246 1188.0
247 1242.0
248 1638.0
249 1539.0
250 1575.0
251 1413.0
252 1530.0
253 157599.0
254 1269.0
255 1323.0
256 1566.0
257 1620.0
258 1665.0
259 1584.0
260 1413.0
261 69399.0
262 1161.0
263 1269.0
264 1512.0
265 1593.0
266 1746.0
267 1503.0
268 1431.0
276 151434.0
277 1035.0
278 1323.0
279 1611.0
280 1548.0
281 1494.0
282 1665.0
283 1323.0
284 70191.0
285 1125.0
286 1251.0
287 1521.0
288 1476.0
289 1458.0
290 1674.0
291 1386.0
292 154737.0
293 1134.0
294 1314.0
295 1548.0
296 1512.0
297 1476.0
298 1665.0
299 1467.0
300 65736.0
301 1179.0
302 1197.0
303 1557.0
304 1512.0
305 1521.0
306 1566.0
307 1404.0
315 151227.0
316 1026.0
317 1179.0
318 1521.0
319 1422.0
320 1476.0
321 1548.0
322 1557.0
323 66096.0
324 1143.0
325 1251.0
326 1566.0
327 1404.0
328 1449.0
329 1323.0
330 1467.0
331 152316.0
332 1269.0
333 1251.0
334 1476.0
335 1440.0
336 1440.0
337 1449.0
338 1485.0
339 63360.0
340 1098.0
341 1170.0
342 1476.0
343 1521.0
344 1422.0
345 1359.0
346 1539.0
354 149319.0
355 1179.0
356 1152.0
357 1494.0
358 1431.0
359 1467.0
360 1440.0
361 1224.0
362 64413.0
363 1098.0
364 1089.0
365 1467.0
366 1413.0
367 1296.0
368 1368.0
369 1377.0
370 150957.0
371 1188.0
372 1188.0
373 1422.0
374 1404.0
375 1305.0
376 1404.0
377 1332.0
378 61695.0
379 1062.0
380 1152.0
381 1431.0
382 1359.0
383 1413.0
384 1404.0
385 1251.0
393 145629.0
394 1287.0
395 1062.0
396 1341.0
397 1386.0
398 1332.0
399 1377.0
400 1242.0
401 62082.0
402 1215.0
403 1098.0
404 1404.0
405 1368.0
406 1251.0
407 1260.0
408 1260.0
409 145467.0
410 1341.0
411 1287.0
412 1431.0
413 1341.0
414 1269.0
415 1386.0
416 1224.0
417 58914.0
418 -216.0
419 -18.0
420 0.0
421 261.0
422 -1089.0
423 -2349.0
424 -252.0
432 139761.0
433 1008.0
434 1359.0
435 1377.0
436 1395.0
437 1305.0
438 1332.0
439 1197.0
440 62442.0
441 1026.0
442 1161.0
443 1332.0
444 1395.0
445 1224.0
446 1323.0
447 1215.0
448 142281.0
449 1044.0
450 1467.0
451 1440.0
452 1287.0
453 1251.0
454 1323.0
455 1179.0
456 58842.0
457 1044.0
458 1224.0
459 1377.0
460 1269.0
461 1287.0
462 1314.0
463 1197.0
471 137115.0
472 1206.0
473 927.0
474 1431.0
475 1350.0
476 1260.0
477 1314.0
478 1197.0
479 57681.0
480 1053.0
481 972.0
482 1512.0
483 1224.0
484 1260.0
485 1368.0
486 1152.0
487 136818.0
488 1080.0
489 1224.0
490 1539.0
491 1287.0
492 1269.0
493 1341.0
494 1161.0
495 55611.0
496 990.0
497 1071.0
498 1629.0
499 1314.0
500 1179.0
501 1251.0
502 1233.0
510 130860.0
511 927.0
512 1143.0
513 1269.0
514 1494.0
515 1305.0
516 1251.0
517 1188.0
518 56538.0
519 882.0
520 1035.0
521 1260.0
522 1404.0
523 513.0
524 1107.0
525 1134.0
526 131850.0
527 1026.0
528 1188.0
529 1341.0
530 1395.0
531 1251.0
532 1332.0
533 1152.0
534 52821.0
535 999.0
536 1026.0
537 1260.0
538 1395.0
539 1206.0
540 1323.0
541 1089.0
549 126441.0
550 855.0
551 909.0
552 1233.0
553 1278.0
554 1359.0
555 1233.0
556 1188.0
557 52704.0
558 864.0
559 1008.0
560 1296.0
561 1206.0
562 1359.0
563 1161.0
564 1170.0
565 122688.0
566 1044.0
567 1044.0
568 1251.0
569 1224.0
570 1404.0
571 1224.0
572 1080.0
573 51246.0
574 963.0
575 936.0
576 1260.0
577 1179.0
578 1296.0
579 1080.0
580 1242.0
588 117963.0
589 855.0
590 936.0
591 1161.0
592 1170.0
593 1107.0
594 1395.0
595 1080.0
596 49221.0
597 972.0
598 927.0
599 1116.0
600 1224.0
601 1098.0
602 1359.0
603 936.0
604 116154.0
605 1008.0
606 900.0
607 1161.0
608 1251.0
609 1116.0
610 1395.0
611 1107.0
612 46944.0
613 918.0
614 954.0
615 1143.0
616 1143.0
617 1161.0
618 1287.0
619 945.0
627 112032.0
628 927.0
629 927.0
630 1071.0
631 1125.0
632 1098.0
633 1161.0
634 1215.0
635 46161.0
636 900.0
637 864.0
638 1134.0
639 1107.0
640 1107.0
641 990.0
642 1197.0
643 105192.0
644 999.0
645 972.0
646 1179.0
647 1107.0
648 1071.0
649 1179.0
650 1215.0
651 45036.0
652 873.0
653 873.0
654 1197.0
655 1206.0
656 1143.0
657 1062.0
658 1152.0
666 96012.0
667 963.0
668 801.0
669 1080.0
670 1071.0
671 1080.0
672 1062.0
673 990.0
674 44883.0
675 828.0
676 864.0
677 1134.0
678 1062.0
679 1053.0
680 1116.0
681 999.0
682 91413.0
683 918.0
684 972.0
685 1125.0
686 1017.0
687 1053.0
688 1116.0
689 1017.0
690 42948.0
691 810.0
692 828.0
693 1071.0
694 1080.0
695 1179.0
696 1035.0
697 927.0
705 83889.0
706 1503.0
707 747.0
708 954.0
709 1071.0
710 1008.0
711 1089.0
712 990.0
713 41031.0
714 1026.0
715 819.0
716 999.0
717 1026.0
718 1026.0
719 1080.0
720 927.0
721 84609.0
722 1188.0
723 873.0
724 1125.0
725 1008.0
726 1017.0
727 1044.0
728 954.0
729 38745.0
730 1143.0
731 819.0
732 1071.0
733 981.0
734 981.0
735 990.0
736 1035.0
744 75195.0
745 900.0
746 801.0
747 1017.0
748 981.0
749 981.0
750 972.0
751 972.0
752 37530.0
753 729.0
754 1008.0
755 1080.0
756 954.0
757 936.0
758 945.0
759 774.0
760 70911.0
761 918.0
762 972.0
763 1017.0
764 1035.0
765 891.0
766 963.0
767 882.0
768 36747.0
769 801.0
770 927.0
771 1062.0
772 1035.0
773 900.0
774 1017.0
775 927.0
783 65934.0
784 801.0
785 657.0
786 1188.0
787 945.0
788 954.0
789 981.0
790 891.0
791 33534.0
792 684.0
793 792.0
794 1143.0
795 963.0
796 891.0
797 1026.0
798 828.0
799 60111.0
800 927.0
801 720.0
802 1116.0
803 990.0
804 1017.0
805 981.0
806 972.0
807 33174.0
808 720.0
809 747.0
810 1242.0
811 990.0
812 1017.0
813 1044.0
814 846.0
822 54927.0
823 765.0
824 666.0
825 873.0
826 1107.0
827 927.0
828 963.0
829 918.0
830 28080.0
831 729.0
832 711.0
833 954.0
834 1071.0
835 873.0
836 909.0
837 819.0
838 47322.0
839 873.0
840 837.0
841 954.0
842 1107.0
843 900.0
844 972.0
845 891.0
846 27108.0
847 756.0
848 801.0
849 954.0
850 1107.0
851 981.0
852 882.0
853 873.0
861 43614.0
862 792.0
863 729.0
864 810.0
865 855.0
866 1089.0
867 954.0
868 837.0
869 23796.0
870 675.0
871 648.0
872 963.0
873 927.0
874 1017.0
875 936.0
876 837.0
877 37224.0
878 873.0
879 711.0
880 945.0
881 936.0
882 963.0
883 954.0
884 819.0
885 22977.0
886 729.0
887 738.0
888 837.0
889 945.0
890 1053.0
891 990.0
892 855.0
900 31626.0
901 738.0
902 648.0
903 783.0
904 828.0
905 846.0
906 999.0
907 792.0
908 17478.0
909 675.0
910 639.0
911 864.0
912 837.0
913 810.0
914 972.0
915 729.0
916 26343.0
917 855.0
918 738.0
919 909.0
920 828.0
921 810.0
922 1026.0
923 765.0
924 16596.0
925 693.0
926 648.0
927 864.0
928 855.0
929 855.0
930 1017.0
931 828.0
939 21618.0
940 873.0
941 567.0
942 756.0
943 864.0
944 792.0
945 792.0
946 918.0
947 12906.0
948 585.0
949 666.0
950 783.0
951 891.0
952 792.0
953 738.0
954 954.0
955 16047.0
956 837.0
957 711.0
958 801.0
959 792.0
960 693.0
961 792.0
962 891.0
963 12141.0
964 630.0
965 594.0
966 801.0
967 819.0
968 801.0
969 900.0
970 954.0
978 16704.0
979 711.0
980 585.0
981 792.0
982 756.0
983 720.0
984 711.0
985 729.0
986 10269.0
987 630.0
988 585.0
989 801.0
990 738.0
991 684.0
992 729.0
993 738.0
994 11304.0
995 882.0
996 657.0
997 720.0
998 738.0
999 765.0
1000 729.0
1001 729.0
1002 9594.0
1003 603.0
1004 648.0
1005 783.0
1006 783.0
1007 765.0
1008 819.0
1009 738.0
1017 10683.0
1018 855.0
1019 504.0
1020 675.0
1021 711.0
1022 648.0
1023 729.0
1024 711.0
1025 6714.0
1026 738.0
1027 549.0
1028 711.0
1029 756.0
1030 693.0
1031 675.0
1032 657.0
1033 6894.0
1034 1026.0
1035 594.0
1036 765.0
1037 765.0
1038 657.0
1039 675.0
1040 675.0
1041 6093.0
1042 729.0
1043 567.0
1044 783.0
1045 702.0
1046 693.0
1047 756.0
1048 684.0
1056 6156.0
1057 630.0
1058 711.0
1059 621.0
1060 657.0
1061 612.0
1062 621.0
1063 612.0
1064 4338.0
1065 504.0
1066 693.0
1067 702.0
1068 648.0
1069 603.0
1070 639.0
1071 666.0
1072 4185.0
1073 666.0
1074 810.0
1075 756.0
1076 711.0
1077 711.0
1078 675.0
1079 621.0
1080 3708.0
1081 576.0
1082 711.0
1083 720.0
1084 666.0
1085 666.0
1086 693.0
1087 612.0
1095 4338.0
1096 576.0
1097 459.0
1098 855.0
1099 567.0
1100 621.0
1101 603.0
1102 531.0
1103 2799.0
1104 459.0
1105 522.0
1106 819.0
1107 639.0
1108 558.0
1109 603.0
1110 585.0
1111 2727.0
1112 729.0
1113 576.0
1114 864.0
1115 648.0
1116 639.0
1117 684.0
1118 558.0
1119 2241.0
1120 504.0
1121 594.0
1122 873.0
1123 657.0
1124 684.0
1125 603.0
1126 594.0
1134 2079.0
1135 693.0
1136 513.0
1137 549.0
1138 693.0
1139 531.0
1140 594.0
1141 531.0
1142 1539.0
1143 423.0
1144 459.0
1145 612.0
1146 801.0
1147 504.0
1148 630.0
1149 567.0
1150 1296.0
1151 648.0
1152 549.0
1153 657.0
1154 810.0
1155 576.0
1156 639.0
1157 549.0
1158 1413.0
1159 531.0
1160 486.0
1161 648.0
1162 756.0
1163 594.0
1164 540.0
1165 567.0
1173 1476.0
1174 639.0
1175 396.0
1176 540.0
1177 531.0
1178 693.0
1179 522.0
1180 540.0
1181 954.0
1182 468.0
1183 459.0
1184 585.0
1185 567.0
1186 720.0
1187 576.0
1188 486.0
1189 954.0
1190 684.0
1191 576.0
1192 594.0
1193 630.0
1194 792.0
1195 576.0
1196 513.0
1197 981.0
1198 468.0
1199 495.0
1200 603.0
1201 558.0
1202 720.0
1203 576.0
1204 549.0
1212 1296.0
1213 495.0
1214 405.0
1215 531.0
1216 522.0
1217 486.0
1218 621.0
1219 504.0
1220 864.0
1221 378.0
1222 477.0
1223 531.0
1224 576.0
1225 477.0
1226 639.0
1227 432.0
1228 945.0
1229 549.0
1230 477.0
1231 639.0
1232 522.0
1233 522.0
1234 747.0
1235 477.0
1236 882.0
1237 423.0
1238 486.0
1239 603.0
1240 594.0
1241 468.0
1242 702.0
1243 504.0
1251 1431.0
1252 576.0
1253 288.0
1254 486.0
1255 513.0
1256 441.0
1257 450.0
1258 594.0
1259 747.0
1260 387.0
1261 333.0
1262 540.0
1263 459.0
1264 459.0
1265 441.0
1266 540.0
1267 819.0
1268 405.0
1269 432.0
1270 504.0
1271 477.0
1272 450.0
1273 441.0
1274 792.0
1275 1296.0
1276 396.0
1277 405.0
1278 495.0
1279 450.0
1280 504.0
1281 513.0
1282 648.0
1290 1548.0
1291 495.0
1292 396.0
1293 450.0
1294 477.0
1295 450.0
1296 405.0
1297 360.0
1298 702.0
1299 315.0
1300 396.0
1301 468.0
1302 486.0
1303 387.0
1304 405.0
1305 414.0
1306 819.0
1307 378.0
1308 414.0
1309 522.0
1310 441.0
1311 423.0
1312 396.0
1313 423.0
1314 774.0
1315 396.0
1316 396.0
1317 432.0
1318 477.0
1319 531.0
1320 495.0
1321 441.0
1329 963.0
1330 711.0
1331 324.0
1332 477.0
1333 378.0
1334 378.0
1335 342.0
1336 324.0
1337 423.0
1338 441.0
1339 324.0
1340 459.0
1341 495.0
1342 396.0
1343 333.0
1344 369.0
1345 432.0
1346 459.0
1347 324.0
1348 387.0
1349 423.0
1350 360.0
1351 414.0
1352 315.0
1353 378.0
1354 459.0
1355 387.0
1356 414.0
1357 450.0
1358 396.0
1359 414.0
1360 396.0
1368 810.0
1369 468.0
1370 432.0
1371 378.0
1372 351.0
1373 396.0
1374 297.0
1375 270.0
1376 405.0
1377 234.0
1378 423.0
1379 387.0
1380 369.0
1381 378.0
1382 351.0
1383 333.0
1384 369.0
1385 252.0
1386 414.0
1387 405.0
1388 360.0
1389 378.0
1390 351.0
1391 324.0
1392 387.0
1393 270.0
1394 378.0
1395 324.0
1396 405.0
1397 360.0
1398 360.0
1399 315.0
1407 738.0
1408 342.0
1409 270.0
1410 495.0
1411 315.0
1412 288.0
1413 261.0
1414 270.0
1415 324.0
1416 216.0
1417 243.0
1418 495.0
1419 342.0
1420 324.0
1421 315.0
1422 252.0
1423 324.0
1424 261.0
1425 243.0
1426 459.0
1427 360.0
1428 360.0
1429 288.0
1430 342.0
1431 342.0
1432 225.0
1433 279.0
1434 549.0
1435 360.0
1436 288.0
1437 297.0
1438 315.0
1446 612.0
1447 477.0
1448 225.0
1449 261.0
1450 432.0
1451 270.0
1452 243.0
1453 225.0
1454 243.0
1455 198.0
1456 252.0
1457 279.0
1458 378.0
1459 279.0
1460 315.0
1461 279.0
1462 387.0
1463 261.0
1464 207.0
1465 333.0
1466 468.0
1467 297.0
1468 315.0
1469 261.0
1470 288.0
1471 198.0
1472 270.0
1473 324.0
1474 441.0
1475 288.0
1476 315.0
1477 261.0
1485 630.0
1486 414.0
1487 279.0
1488 252.0
1489 234.0
1490 387.0
1491 261.0
1492 225.0
1493 243.0
1494 189.0
1495 144.0
1496 216.0
1497 333.0
1498 387.0
1499 234.0
1500 225.0
1501 306.0
1502 198.0
1503 189.0
1504 288.0
1505 297.0
1506 423.0
1507 270.0
1508 252.0
1509 279.0
1510 207.0
1511 198.0
1512 297.0
1513 261.0
1514 432.0
1515 225.0
1516 243.0
1524 567.0
1525 423.0
1526 189.0
1527 252.0
1528 198.0
1529 189.0
1530 378.0
1531 189.0
1532 198.0
1533 153.0
1534 153.0
1535 126.0
1536 243.0
1537 171.0
1538 297.0
1539 225.0
1540 261.0
1541 153.0
1542 162.0
1543 207.0
1544 234.0
1545 198.0
1546 351.0
1547 207.0
1548 279.0
1549 162.0
1550 189.0
1551 198.0
1552 207.0
1553 180.0
1554 414.0
1555 117.0
1563 594.0
1564 468.0
1565 171.0
1566 171.0
1567 180.0
1568 180.0
1569 135.0
1570 288.0
1571 189.0
1572 108.0
1573 99.0
1574 207.0
1575 171.0
1576 189.0
1577 180.0
1578 333.0
1579 189.0
1580 144.0
1581 135.0
1582 189.0
1583 99.0
1584 171.0
1585 171.0
1586 297.0
1587 162.0
1588 153.0
1589 162.0
1590 162.0
1591 234.0
1592 198.0
1593 207.0
1594 342.0
1602 738.0
1603 252.0
1604 180.0
1605 171.0
1606 144.0
1607 153.0
1608 72.0
1609 90.0
1610 342.0
1611 81.0
1612 117.0
1613 144.0
1614 171.0
1615 153.0
1616 162.0
1617 81.0
1618 333.0
1619 54.0
1620 99.0
1621 144.0
1622 108.0
1623 180.0
1624 144.0
1625 63.0
1626 351.0
1627 63.0
1628 144.0
1629 90.0
1630 153.0
1631 117.0
1632 72.0
1633 108.0
1641 504.0
1642 522.0
1643 171.0
1644 162.0
1645 144.0
1646 108.0
1647 117.0
1648 108.0
1649 108.0
1650 225.0
1651 99.0
1652 117.0
1653 108.0
1654 144.0
1655 117.0
1656 99.0
1657 162.0
1658 288.0
1659 108.0
1660 144.0
1661 117.0
1662 90.0
1663 45.0
1664 90.0
1665 180.0
1666 207.0
1667 108.0
1668 162.0
1669 90.0
1670 54.0
1671 117.0
1672 54.0
1680 360.0
1681 225.0
1682 360.0
1683 108.0
1684 63.0
1685 81.0
1686 72.0
1687 27.0
1688 36.0
1689 90.0
1690 180.0
1691 81.0
1692 90.0
1693 90.0
1694 54.0
1695 72.0
1696 135.0
1697 36.0
1698 171.0
1699 72.0
1700 90.0
1701 36.0
1702 18.0
1703 36.0
1704 117.0
1705 36.0
1706 207.0
1707 72.0
1708 54.0
1709 54.0
1710 81.0
1711 72.0
1719 675.0
1720 162.0
1721 81.0
1722 315.0
1723 -63.0
1724 -36.0
1725 -45.0
1726 -99.0
1727 405.0
1728 -90.0
1729 -90.0
1730 189.0
1731 -45.0
1732 -72.0
1733 -108.0
1734 -108.0
1735 477.0
1736 -63.0
1737 -54.0
1738 207.0
1739 -54.0
1740 -99.0
1741 -54.0
1742 -81.0
1743 495.0
1744 -72.0
1745 -81.0
1746 261.0
1747 189.0
1748 45.0
1749 -81.0
1750 -54.0
1758 801.0
1759 261.0
1760 117.0
1761 54.0
1762 459.0
1763 54.0
1764 72.0
1765 45.0
1766 468.0
1767 36.0
1768 54.0
1769 54.0
1770 324.0
1771 63.0
1772 144.0
1773 90.0
1774 477.0
1775 36.0
1776 45.0
1777 27.0
1778 324.0
1779 54.0
1780 72.0
1781 54.0
1782 486.0
1783 45.0
1784 36.0
1785 36.0
1786 315.0
1787 54.0
1788 45.0
1789 45.0
1797 657.0
1798 36.0
1799 72.0
1800 63.0
1801 108.0
1802 351.0
1803 54.0
1804 45.0
1805 288.0
1806 18.0
1807 18.0
1808 18.0
1809 36.0
1810 297.0
1811 99.0
1812 153.0
1813 288.0
1814 18.0
1815 27.0
1816 18.0
1817 27.0
1818 369.0
1819 126.0
1820 81.0
1821 306.0
1822 18.0
1823 18.0
1824 27.0
1825 18.0
1826 306.0
1827 27.0
1828 36.0
1836 540.0
1837 27.0
1838 27.0
1839 27.0
1840 18.0
1841 18.0
1842 360.0
1843 18.0
1844 162.0
1845 9.0
1846 18.0
1847 9.0
1848 9.0
1849 18.0
1850 360.0
1851 81.0
1852 135.0
1853 99.0
1854 18.0
1855 18.0
1856 18.0
1857 9.0
1858 351.0
1859 27.0
1860 171.0
1861 9.0
1862 18.0
1863 18.0
1864 0.0
1865 9.0
1866 270.0
1867 54.0


==> figures/data/kernels/i-ic.dgemm_NT.dat <==
38 219618.0
77 150291.0
116 -204435.0
155 161100.0
194 160038.0
233 158463.0
272 120429.0
311 136998.0
350 10755.0
389 96984.0
428 99495.0
467 96867.0
506 131625.0
545 87975.0
584 76977.0
623 -173556.0
662 131517.0
701 125298.0
740 111978.0
779 101772.0
818 107586.0
857 99162.0
896 102402.0
935 37926.0
974 78867.0
1013 44640.0
1052 28836.0
1091 23895.0
1130 14274.0
1169 4716.0
1208 6003.0
1247 2835.0
1286 18117.0
1325 12258.0
1364 14499.0
1403 10530.0
1442 11700.0
1481 8433.0
1520 7695.0
1559 1170.0
1598 5544.0
1637 11259.0
1676 3285.0
1715 2835.0
1754 2529.0
1793 531.0
1832 477.0
1871 -18.0


==> figures/data/kernels/i-ic.dgemm_TN.dat <==
36 1696581.0
75 1744542.0
114 1675719.0
153 1601676.0
192 1528911.0
231 1491813.0
270 1536084.0
309 1506717.0
348 1479915.0
387 1411857.0
426 1189215.0
465 1666188.0
504 1634337.0
543 1595313.0
582 1601937.0
621 1525932.0
660 1630827.0
699 1570068.0
738 1494396.0
777 1349865.0
816 1279584.0
855 1266147.0
894 1169082.0
933 1057266.0
972 720369.0
1011 461745.0
1050 273150.0
1089 150003.0
1128 84051.0
1167 28827.0
1206 19206.0
1245 13023.0
1284 269298.0
1323 21906.0
1362 14373.0
1401 5328.0
1440 6111.0
1479 4374.0
1518 4716.0
1557 4032.0
1596 2349.0
1635 1098.0
1674 1809.0
1713 1242.0
1752 837.0
1791 540.0
1830 450.0
1869 342.0


==> figures/data/kernels/i-ic.dgeqr2_.dat <==
1 403713.0
40 320445.0
79 328536.0
118 325395.0
157 299610.0
196 289071.0
235 276705.0
274 278280.0
313 267948.0
352 263718.0
391 235458.0
430 233226.0
469 216576.0
508 210015.0
547 198405.0
586 206073.0
625 184410.0
664 193770.0
703 150786.0
742 163827.0
781 145305.0
820 121752.0
859 126009.0
898 96120.0
937 77670.0
976 53091.0
1015 37125.0
1054 33030.0
1093 23157.0
1132 6408.0
1171 6399.0
1210 -1080.0
1249 5022.0
1288 1206.0
1327 6993.0
1366 6597.0
1405 7650.0
1444 8775.0
1483 8487.0
1522 7236.0
1561 8046.0
1600 6138.0
1639 5166.0
1678 3510.0
1717 1539.0
1756 3780.0
1795 3699.0
1834 4410.0
1873 4122.0


==> figures/data/kernels/i-ic.dlarft_.dat <==
2 25929.0
41 6786.0
80 13158.0
119 15084.0
158 15390.0
197 13752.0
236 16299.0
275 21879.0
314 29781.0
353 26838.0
392 27603.0
431 29718.0
470 30285.0
509 33894.0
548 33741.0
587 33687.0
626 38808.0
665 33444.0
704 35334.0
743 34524.0
782 34569.0
821 32139.0
860 33498.0
899 35991.0
938 34353.0
977 30294.0
1016 35019.0
1055 32958.0
1094 28467.0
1133 17388.0
1172 23625.0
1211 19728.0
1250 15858.0
1289 15570.0
1328 18576.0
1367 20160.0
1406 17199.0
1445 16416.0
1484 17298.0
1523 16398.0
1562 15525.0
1601 15534.0
1640 16803.0
1679 17181.0
1718 16101.0
1757 16200.0
1796 14463.0
1835 14130.0


==> figures/data/kernels/i-ic.dtrmm_RLNU.dat <==
35 174888.0
74 13248.0
113 13815.0
152 13149.0
191 25524.0
230 13275.0
269 15120.0
308 13752.0
347 13311.0
386 14121.0
425 -9234.0
464 13959.0
503 13536.0
542 13572.0
581 13905.0
620 13662.0
659 12582.0
698 13311.0
737 13095.0
776 12159.0
815 13221.0
854 11889.0
893 12555.0
932 11826.0
971 11574.0
1010 10881.0
1049 8658.0
1088 5616.0
1127 4608.0
1166 3204.0
1205 1251.0
1244 1332.0
1283 1197.0
1322 1656.0
1361 1107.0
1400 801.0
1439 738.0
1478 612.0
1517 963.0
1556 873.0
1595 702.0
1634 1143.0
1673 837.0
1712 468.0
1751 450.0
1790 495.0
1829 171.0
1868 594.0


==> figures/data/kernels/i-ic.dtrmm_RLTU.dat <==
39 279000.0
78 268083.0
117 272232.0
156 289206.0
195 288459.0
234 285129.0
273 276435.0
312 274419.0
351 272889.0
390 282177.0
429 268497.0
468 262656.0
507 253467.0
546 238536.0
585 223956.0
624 209025.0
663 144306.0
702 134055.0
741 123201.0
780 116190.0
819 106974.0
858 92673.0
897 76707.0
936 57366.0
975 45477.0
1014 29871.0
1053 14238.0
1092 5346.0
1131 1818.0
1170 1908.0
1209 783.0
1248 855.0
1287 1017.0
1326 450.0
1365 612.0
1404 342.0
1443 396.0
1482 423.0
1521 144.0
1560 0.0
1599 -216.0
1638 -9.0
1677 -36.0
1716 -234.0
1755 -36.0
1794 558.0
1833 -108.0
1872 27.0


==> figures/data/kernels/i-ic.dtrmm_RUNN.dat <==
37 42966.0
76 30078.0
115 29412.0
154 28107.0
193 25731.0
232 24669.0
271 28107.0
310 24327.0
349 40410.0
388 27171.0
427 26793.0
466 24345.0
505 23112.0
544 23481.0
583 23031.0
622 23049.0
661 24795.0
700 23985.0
739 21924.0
778 21978.0
817 20763.0
856 20907.0
895 20610.0
934 19620.0
973 19080.0
1012 15345.0
1051 10917.0
1090 8424.0
1129 4977.0
1168 2664.0
1207 1359.0
1246 1926.0
1285 4608.0
1324 1908.0
1363 864.0
1402 1188.0
1441 585.0
1480 432.0
1519 261.0
1558 324.0
1597 189.0
1636 0.0
1675 45.0
1714 252.0
1753 198.0
1792 1017.0
1831 855.0
1870 234.0


==> figures/data/kernels/i-model.dcopy_.dat <==
3 169444.798687
4 18208.7986872
5 18046.7986872
6 18181.7986872
7 17803.7986872
8 18172.7986872
9 18199.7986872
10 18073.7986872
11 60157.7986872
12 18559.7986872
13 18298.7986872
14 18532.7986872
15 18523.7986872
16 18595.7986872
17 18487.7986872
18 18523.7986872
19 167806.798687
20 18343.7986872
21 18163.7986872
22 18136.7986872
23 18037.7986872
24 17992.7986872
25 17794.7986872
26 17749.7986872
27 60634.7986872
28 17119.7986872
29 17569.7986872
30 17578.7986872
31 17551.7986872
32 17542.7986872
33 17605.7986872
34 17749.7986872
42 103022.827826
43 6290.82782647
44 6425.82782647
45 6974.82782647
46 6794.82782647
47 6686.82782647
48 6704.82782647
49 6632.82782647
50 48590.8278265
51 6326.82782647
52 6389.82782647
53 6812.82782647
54 6668.82782647
55 6605.82782647
56 6677.82782647
57 6488.82782647
58 106136.827826
59 6470.82782647
60 6443.82782647
61 6821.82782647
62 6722.82782647
63 6686.82782647
64 6785.82782647
65 6479.82782647
66 47744.8278265
67 6371.82782647
68 6425.82782647
69 6839.82782647
70 6776.82782647
71 6632.82782647
72 6740.82782647
73 6668.82782647
81 109095.903853
82 6387.90385265
83 6432.90385265
84 6738.90385265
85 6639.90385265
86 6576.90385265
87 6576.90385265
88 6486.90385265
89 61944.9038527
90 6342.90385265
91 6216.90385265
92 6720.90385265
93 6621.90385265
94 6459.90385265
95 6513.90385265
96 6306.90385265
97 188340.903853
98 6432.90385265
99 6306.90385265
100 6747.90385265
101 6549.90385265
102 6522.90385265
103 6576.90385265
104 6513.90385265
105 74913.9038526
106 6423.90385265
107 6261.90385265
108 6720.90385265
109 6567.90385265
110 6414.90385265
111 6549.90385265
112 6315.90385265
120 178367.026189
121 6089.02618899
122 6404.02618899
123 6602.02618899
124 6485.02618899
125 6413.02618899
126 6449.02618899
127 6251.02618899
128 78521.026189
129 5999.02618899
130 6278.02618899
131 6593.02618899
132 6368.02618899
133 6305.02618899
134 6350.02618899
135 6206.02618899
136 175001.026189
137 6044.02618899
138 6386.02618899
139 6566.02618899
140 6431.02618899
141 6350.02618899
142 6458.02618899
143 6323.02618899
144 77774.026189
145 6017.02618899
146 6215.02618899
147 6539.02618899
148 6431.02618899
149 6341.02618899
150 6422.02618899
151 6233.02618899
159 169131.194259
160 5997.19425881
161 5970.19425881
162 6708.19425881
163 6267.19425881
164 6339.19425881
165 6339.19425881
166 6186.19425881
167 80454.1942588
168 5898.19425881
169 5979.19425881
170 6429.19425881
171 6213.19425881
172 6168.19425881
173 6159.19425881
174 6114.19425881
175 171957.194259
176 5925.19425881
177 6114.19425881
178 6528.19425881
179 6213.19425881
180 6186.19425881
181 6258.19425881
182 6177.19425881
183 75846.1942588
184 5925.19425881
185 5907.19425881
186 6429.19425881
187 6321.19425881
188 6159.19425881
189 6294.19425881
190 6168.19425881
198 164881.407485
199 5761.40748537
200 6067.40748537
201 6238.40748537
202 6265.40748537
203 6067.40748537
204 6139.40748537
205 5959.40748537
206 76483.4074854
207 5752.40748537
208 5752.40748537
209 6112.40748537
210 6148.40748537
211 6004.40748537
212 6085.40748537
213 5959.40748537
214 166690.407485
215 5779.40748537
216 5977.40748537
217 6229.40748537
218 6274.40748537
219 6049.40748537
220 6202.40748537
221 5968.40748537
222 74260.4074854
223 5689.40748537
224 5842.40748537
225 6283.40748537
226 6292.40748537
227 6031.40748537
228 6013.40748537
229 5941.40748537
237 159569.665292
238 5588.66529196
239 5696.66529196
240 6038.66529196
241 6020.66529196
242 6092.66529196
243 6056.66529196
244 5912.66529196
245 74942.665292
246 5597.66529196
247 5687.66529196
248 6047.66529196
249 5993.66529196
250 6038.66529196
251 5813.66529196
252 5939.66529196
253 162008.665292
254 5669.66529196
255 5741.66529196
256 6002.66529196
257 6029.66529196
258 6092.66529196
259 6002.66529196
260 5858.66529196
261 73826.665292
262 5579.66529196
263 5714.66529196
264 5966.66529196
265 5984.66529196
266 6164.66529196
267 5966.66529196
268 5894.66529196
276 155778.967102
277 5370.96710186
278 5640.96710186
279 5955.96710186
280 5865.96710186
281 5811.96710186
282 6000.96710186
283 5667.96710186
284 74553.9671019
285 5469.96710186
286 5577.96710186
287 5811.96710186
288 5811.96710186
289 5802.96710186
290 5973.96710186
291 5712.96710186
292 159081.967102
293 5505.96710186
294 5604.96710186
295 5883.96710186
296 5820.96710186
297 5793.96710186
298 6000.96710186
299 5775.96710186
300 70035.9671019
301 5487.96710186
302 5550.96710186
303 5883.96710186
304 5856.96710186
305 5838.96710186
306 5910.96710186
307 5703.96710186
315 155462.312338
316 5225.31233837
317 5423.31233837
318 5711.31233837
319 5639.31233837
320 5675.31233837
321 5747.31233837
322 5783.31233837
323 70295.3123384
324 5360.31233837
325 5468.31233837
326 5765.31233837
327 5630.31233837
328 5648.31233837
329 5531.31233837
330 5720.31233837
331 156542.312338
332 5450.31233837
333 5450.31233837
334 5675.31233837
335 5621.31233837
336 5657.31233837
337 5657.31233837
338 5657.31233837
339 67568.3123384
340 5342.31233837
341 5378.31233837
342 5648.31233837
343 5738.31233837
344 5657.31233837
345 5585.31233837
346 5711.31233837
354 153408.700425
355 5259.70042477
356 5250.70042477
357 5565.70042477
358 5511.70042477
359 5583.70042477
360 5538.70042477
361 5331.70042477
362 68484.7004248
363 5151.70042477
364 5187.70042477
365 5556.70042477
366 5502.70042477
367 5403.70042477
368 5448.70042477
369 5484.70042477
370 155055.700425
371 5286.70042477
372 5286.70042477
373 5484.70042477
374 5484.70042477
375 5430.70042477
376 5529.70042477
377 5394.70042477
378 65775.7004248
379 5178.70042477
380 5223.70042477
381 5547.70042477
382 5466.70042477
383 5502.70042477
384 5511.70042477
385 5349.70042477
393 149618.130784
394 5258.13078433
395 5051.13078433
396 5348.13078433
397 5402.13078433
398 5303.13078433
399 5339.13078433
400 5258.13078433
401 66053.1307843
402 5204.13078433
403 5087.13078433
404 5402.13078433
405 5339.13078433
406 5249.13078433
407 5276.13078433
408 5231.13078433
409 149447.130784
410 5321.13078433
411 5276.13078433
412 5402.13078433
413 5321.13078433
414 5258.13078433
415 5366.13078433
416 5186.13078433
417 63065.1307843
418 5258.13078433
419 5114.13078433
420 5411.13078433
421 5357.13078433
422 5258.13078433
423 5465.13078433
424 5204.13078433
432 143703.60284
433 4887.60284036
434 5202.60284036
435 5292.60284036
436 5238.60284036
437 5148.60284036
438 5238.60284036
439 5076.60284036
440 66321.6028404
441 4887.60284036
442 5085.60284036
443 5193.60284036
444 5256.60284036
445 5130.60284036
446 5220.60284036
447 5112.60284036
448 146142.60284
449 4941.60284036
450 5310.60284036
451 5301.60284036
452 5193.60284036
453 5139.60284036
454 5193.60284036
455 5076.60284036
456 62712.6028404
457 4914.60284036
458 5103.60284036
459 5247.60284036
460 5157.60284036
461 5166.60284036
462 5211.60284036
463 5067.60284036
471 140903.116016
472 4931.11601612
473 4697.11601612
474 5183.11601612
475 5066.11601612
476 5012.11601612
477 5057.11601612
478 4940.11601612
479 61433.1160161
480 4778.11601612
481 4760.11601612
482 5264.11601612
483 4976.11601612
484 5057.11601612
485 5120.11601612
486 4913.11601612
487 140570.116016
488 4814.11601612
489 4967.11601612
490 5300.11601612
491 5093.11601612
492 5048.11601612
493 5057.11601612
494 4931.11601612
495 59345.1160161
496 4733.11601612
497 4859.11601612
498 5390.11601612
499 5066.11601612
500 4931.11601612
501 4967.11601612
502 4976.11601612
510 134493.669735
511 4569.66973491
512 4785.66973491
513 4911.66973491
514 5127.66973491
515 4938.66973491
516 4929.66973491
517 4830.66973491
518 60189.6697349
519 4587.66973491
520 4686.66973491
521 4911.66973491
522 5064.66973491
523 4875.66973491
524 4812.66973491
525 4776.66973491
526 135483.669735
527 4677.66973491
528 4803.66973491
529 5010.66973491
530 5073.66973491
531 4893.66973491
532 4956.66973491
533 4803.66973491
534 56454.6697349
535 4677.66973491
536 4659.66973491
537 4938.66973491
538 5055.66973491
539 4875.66973491
540 4956.66973491
541 4722.66973491
549 129983.26342
550 4397.26342001
551 4460.26342001
552 4730.26342001
553 4793.26342001
554 4874.26342001
555 4739.26342001
556 4712.26342001
557 56228.26342
558 4406.26342001
559 4550.26342001
560 4829.26342001
561 4730.26342001
562 4838.26342001
563 4703.26342001
564 4703.26342001
565 126176.26342
566 4577.26342001
567 4586.26342001
568 4766.26342001
569 4748.26342001
570 4937.26342001
571 4748.26342001
572 4613.26342001
573 54779.26342
574 4505.26342001
575 4487.26342001
576 4775.26342001
577 4730.26342001
578 4829.26342001
579 4613.26342001
580 4757.26342001
588 121386.896495
589 4278.8964947
590 4332.8964947
591 4557.8964947
592 4602.8964947
593 4557.8964947
594 4791.8964947
595 4548.8964947
596 52680.8964947
597 4386.8964947
598 4332.8964947
599 4557.8964947
600 4647.8964947
601 4521.8964947
602 4782.8964947
603 4368.8964947
604 119559.896495
605 4449.8964947
606 4368.8964947
607 4566.8964947
608 4647.8964947
609 4548.8964947
610 4818.8964947
611 4494.8964947
612 50358.8964947
613 4359.8964947
614 4395.8964947
615 4611.8964947
616 4557.8964947
617 4575.8964947
618 4728.8964947
619 4377.8964947
627 115337.568382
628 4187.56838228
629 4214.56838228
630 4403.56838228
631 4448.56838228
632 4421.56838228
633 4457.56838228
634 4583.56838228
635 49448.5683823
636 4196.56838228
637 4214.56838228
638 4430.56838228
639 4430.56838228
640 4412.56838228
641 4376.56838228
642 4520.56838228
643 108524.568382
644 4349.56838228
645 4277.56838228
646 4466.56838228
647 4430.56838228
648 4403.56838228
649 4466.56838228
650 4511.56838228
651 48386.5683823
652 4169.56838228
653 4178.56838228
654 4529.56838228
655 4511.56838228
656 4430.56838228
657 4394.56838228
658 4457.56838228
666 99217.278506
667 4186.27850602
668 3997.27850602
669 4249.27850602
670 4240.27850602
671 4276.27850602
672 4267.27850602
673 4186.27850602
674 48061.278506
675 4060.27850602
676 4051.27850602
677 4285.27850602
678 4258.27850602
679 4231.27850602
680 4303.27850602
681 4177.27850602
682 94609.278506
683 4141.27850602
684 4141.27850602
685 4285.27850602
686 4222.27850602
687 4231.27850602
688 4303.27850602
689 4222.27850602
690 46144.278506
691 4042.27850602
692 4033.27850602
693 4294.27850602
694 4276.27850602
695 4375.27850602
696 4231.27850602
697 4159.27850602
705 86985.0262892
706 4572.02628921
707 3843.02628921
708 4068.02628921
709 4140.02628921
710 4068.02628921
711 4176.02628921
712 4050.02628921
713 44109.0262892
714 4122.02628921
715 3888.02628921
716 4086.02628921
717 4095.02628921
718 4086.02628921
719 4149.02628921
720 4041.02628921
721 87678.0262892
722 4284.02628921
723 3978.02628921
724 4203.02628921
725 4086.02628921
726 4077.02628921
727 4167.02628921
728 4059.02628921
729 41823.0262892
730 4203.02628921
731 3906.02628921
732 4122.02628921
733 4059.02628921
734 4068.02628921
735 4113.02628921
736 4095.02628921
744 78145.8111551
745 3868.81115514
746 3823.81115514
747 3985.81115514
748 3958.81115514
749 3994.81115514
750 3931.81115514
751 3940.81115514
752 40543.8111551
753 3715.81115514
754 3967.81115514
755 4030.81115514
756 3985.81115514
757 3913.81115514
758 3967.81115514
759 3823.81115514
760 73897.8111551
761 3913.81115514
762 3976.81115514
763 4021.81115514
764 3994.81115514
765 3904.81115514
766 3967.81115514
767 3832.81115514
768 39733.8111551
769 3796.81115514
770 3895.81115514
771 4003.81115514
772 4012.81115514
773 3940.81115514
774 3976.81115514
775 3895.81115514
783 68838.6325271
784 3660.63252709
785 3552.63252709
786 4029.63252709
787 3813.63252709
788 3804.63252709
789 3831.63252709
790 3750.63252709
791 36420.6325271
792 3588.63252709
793 3651.63252709
794 4020.63252709
795 3813.63252709
796 3759.63252709
797 3903.63252709
798 3732.63252709
799 62988.6325271
800 3777.63252709
801 3588.63252709
802 3966.63252709
803 3831.63252709
804 3894.63252709
805 3849.63252709
806 3804.63252709
807 36006.6325271
808 3579.63252709
809 3633.63252709
810 4101.63252709
811 3903.63252709
812 3867.63252709
813 3867.63252709
814 3678.63252709
822 57704.4898283
823 3524.48982834
824 3407.48982834
825 3596.48982834
826 3857.48982834
827 3650.48982834
828 3722.48982834
829 3650.48982834
830 30803.4898283
831 3497.48982834
832 3470.48982834
833 3713.48982834
834 3794.48982834
835 3623.48982834
836 3668.48982834
837 3551.48982834
838 50063.4898283
839 3650.48982834
840 3551.48982834
841 3695.48982834
842 3839.48982834
843 3686.48982834
844 3713.48982834
845 3632.48982834
846 29876.4898283
847 3488.48982834
848 3533.48982834
849 3695.48982834
850 3893.48982834
851 3695.48982834
852 3614.48982834
853 3614.48982834
861 46264.3824822
862 3424.38248218
863 3334.38248218
864 3505.38248218
865 3496.38248218
866 3676.38248218
867 3568.38248218
868 3496.38248218
869 26428.3824822
870 3307.38248218
871 3334.38248218
872 3577.38248218
873 3568.38248218
874 3640.38248218
875 3568.38248218
876 3460.38248218
877 39838.3824822
878 3541.38248218
879 3379.38248218
880 3568.38248218
881 3568.38248218
882 3622.38248218
883 3595.38248218
884 3460.38248218
885 25636.3824822
886 3388.38248218
887 3343.38248218
888 3478.38248218
889 3577.38248218
890 3658.38248218
891 3631.38248218
892 3478.38248218
900 34221.3099119
901 3288.3099119
902 3180.3099119
903 3351.3099119
904 3360.3099119
905 3387.3099119
906 3558.3099119
907 3342.3099119
908 19983.3099119
909 3189.3099119
910 3216.3099119
911 3387.3099119
912 3369.3099119
913 3369.3099119
914 3549.3099119
915 3261.3099119
916 28893.3099119
917 3396.3099119
918 3252.3099119
919 3450.3099119
920 3387.3099119
921 3351.3099119
922 3558.3099119
923 3315.3099119
924 19119.3099119
925 3225.3099119
926 3198.3099119
927 3387.3099119
928 3396.3099119
929 3369.3099119
930 3576.3099119
931 3351.3099119
939 24077.2715408
940 3287.27154077
941 2990.27154077
942 3161.27154077
943 3269.27154077
944 3224.27154077
945 3233.27154077
946 3350.27154077
947 15338.2715408
948 3017.27154077
949 3089.27154077
950 3215.27154077
951 3296.27154077
952 3233.27154077
953 3170.27154077
954 3395.27154077
955 18506.2715408
956 3242.27154077
957 3107.27154077
958 3251.27154077
959 3233.27154077
960 3143.27154077
961 3224.27154077
962 3296.27154077
963 14555.2715408
964 3044.27154077
965 3062.27154077
966 3242.27154077
967 3242.27154077
968 3197.27154077
969 3314.27154077
970 3350.27154077
978 19018.2667921
979 3007.26679209
980 2863.26679209
981 3106.26679209
982 3052.26679209
983 3052.26679209
984 3034.26679209
985 3016.26679209
986 12565.2667921
987 2935.26679209
988 2872.26679209
989 3115.26679209
990 3043.26679209
991 3025.26679209
992 3007.26679209
993 3016.26679209
994 13609.2667921
995 3178.26679209
996 2980.26679209
997 3052.26679209
998 3043.26679209
999 3070.26679209
1000 3061.26679209
1001 3034.26679209
1002 11908.2667921
1003 2917.26679209
1004 2962.26679209
1005 3079.26679209
1006 3070.26679209
1007 3052.26679209
1008 3124.26679209
1009 3043.26679209
1017 12879.2950891
1018 3060.29508914
1019 2700.29508914
1020 2889.29508914
1021 2925.29508914
1022 2871.29508914
1023 2889.29508914
1024 2880.29508914
1025 8910.29508914
1026 2916.29508914
1027 2736.29508914
1028 2925.29508914
1029 2952.29508914
1030 2880.29508914
1031 2853.29508914
1032 2844.29508914
1033 9072.29508914
1034 3213.29508914
1035 2790.29508914
1036 2952.29508914
1037 2943.29508914
1038 2853.29508914
1039 2871.29508914
1040 2862.29508914
1041 8289.29508914
1042 2925.29508914
1043 2772.29508914
1044 2997.29508914
1045 2934.29508914
1046 2889.29508914
1047 2952.29508914
1048 2880.29508914
1056 8288.35585521
1057 2753.35585521
1058 2798.35585521
1059 2726.35585521
1060 2735.35585521
1061 2735.35585521
1062 2717.35585521
1063 2699.35585521
1064 6425.35585521
1065 2582.35585521
1066 2789.35585521
1067 2807.35585521
1068 2753.35585521
1069 2690.35585521
1070 2762.35585521
1071 2753.35585521
1072 6263.35585521
1073 2816.35585521
1074 2888.35585521
1075 2834.35585521
1076 2780.35585521
1077 2798.35585521
1078 2762.35585521
1079 2699.35585521
1080 5822.35585521
1081 2672.35585521
1082 2816.35585521
1083 2798.35585521
1084 2789.35585521
1085 2762.35585521
1086 2807.35585521
1087 2744.35585521
1095 6352.44851357
1096 2545.44851357
1097 2446.44851357
1098 2797.44851357
1099 2572.44851357
1100 2590.44851357
1101 2572.44851357
1102 2500.44851357
1103 4750.44851357
1104 2446.44851357
1105 2509.44851357
1106 2788.44851357
1107 2599.44851357
1108 2572.44851357
1109 2590.44851357
1110 2572.44851357
1111 4705.44851357
1112 2716.44851357
1113 2536.44851357
1114 2824.44851357
1115 2617.44851357
1116 2617.44851357
1117 2635.44851357
1118 2581.44851357
1119 4219.44851357
1120 2482.44851357
1121 2563.44851357
1122 2851.44851357
1123 2617.44851357
1124 2644.44851357
1125 2608.44851357
1126 2563.44851357
1134 4002.57248751
1135 2535.57248751
1136 2364.57248751
1137 2436.57248751
1138 2571.57248751
1139 2409.57248751
1140 2436.57248751
1141 2391.57248751
1142 3408.57248751
1143 2310.57248751
1144 2337.57248751
1145 2454.57248751
1146 2670.57248751
1147 2436.57248751
1148 2490.57248751
1149 2400.57248751
1150 3210.57248751
1151 2508.57248751
1152 2409.57248751
1153 2535.57248751
1154 2652.57248751
1155 2445.57248751
1156 2481.57248751
1157 2427.57248751
1158 3282.57248751
1159 2364.57248751
1160 2382.57248751
1161 2508.57248751
1162 2625.57248751
1163 2436.57248751
1164 2436.57248751
1165 2436.57248751
1173 3218.72720033
1174 2381.72720033
1175 2156.72720033
1176 2309.72720033
1177 2273.72720033
1178 2462.72720033
1179 2273.72720033
1180 2255.72720033
1181 2687.72720033
1182 2192.72720033
1183 2219.72720033
1184 2291.72720033
1185 2300.72720033
1186 2453.72720033
1187 2318.72720033
1188 2237.72720033
1189 2705.72720033
1190 2417.72720033
1191 2300.72720033
1192 2336.72720033
1193 2372.72720033
1194 2516.72720033
1195 2336.72720033
1196 2282.72720033
1197 2705.72720033
1198 2174.72720033
1199 2246.72720033
1200 2345.72720033
1201 2300.72720033
1202 2462.72720033
1203 2309.72720033
1204 2273.72720033
1212 2956.9120753
1213 2182.9120753
1214 2065.9120753
1215 2164.9120753
1216 2146.9120753
1217 2119.9120753
1218 2254.9120753
1219 2137.9120753
1220 2551.9120753
1221 2038.9120753
1222 2083.9120753
1223 2173.9120753
1224 2191.9120753
1225 2119.9120753
1226 2290.9120753
1227 2101.9120753
1228 2551.9120753
1229 2191.9120753
1230 2110.9120753
1231 2263.9120753
1232 2164.9120753
1233 2155.9120753
1234 2371.9120753
1235 2137.9120753
1236 2506.9120753
1237 2065.9120753
1238 2092.9120753
1239 2245.9120753
1240 2263.9120753
1241 2137.9120753
1242 2353.9120753
1243 2128.9120753
1251 2947.1265357
1252 2092.1265357
1253 1813.1265357
1254 1966.1265357
1255 1993.1265357
1256 1957.1265357
1257 1939.1265357
1258 2101.1265357
1259 2317.1265357
1260 1867.1265357
1261 1822.1265357
1262 2002.1265357
1263 1966.1265357
1264 1948.1265357
1265 1957.1265357
1266 2083.1265357
1267 2317.1265357
1268 1912.1265357
1269 1948.1265357
1270 1993.1265357
1271 1966.1265357
1272 1984.1265357
1273 1966.1265357
1274 2272.1265357
1275 2812.1265357
1276 1957.1265357
1277 1894.1265357
1278 2011.1265357
1279 1984.1265357
1280 1993.1265357
1281 1984.1265357
1282 2146.1265357
1290 3018.37000483
1291 1893.37000483
1292 1803.37000483
1293 1857.37000483
1294 1848.37000483
1295 1812.37000483
1296 1794.37000483
1297 1758.37000483
1298 2109.37000483
1299 1695.37000483
1300 1767.37000483
1301 1857.37000483
1302 1866.37000483
1303 1821.37000483
1304 1830.37000483
1305 1794.37000483
1306 2190.37000483
1307 1776.37000483
1308 1776.37000483
1309 1893.37000483
1310 1839.37000483
1311 1839.37000483
1312 1785.37000483
1313 1794.37000483
1314 2163.37000483
1315 1767.37000483
1316 1794.37000483
1317 1857.37000483
1318 1866.37000483
1319 1911.37000483
1320 1866.37000483
1321 1821.37000483
1329 2297.64190597
1330 1973.64190597
1331 1586.64190597
1332 1739.64190597
1333 1658.64190597
1334 1640.64190597
1335 1640.64190597
1336 1613.64190597
1337 1703.64190597
1338 1721.64190597
1339 1622.64190597
1340 1730.64190597
1341 1766.64190597
1342 1676.64190597
1343 1658.64190597
1344 1640.64190597
1345 1703.64190597
1346 1748.64190597
1347 1604.64190597
1348 1685.64190597
1349 1694.64190597
1350 1667.64190597
1351 1685.64190597
1352 1604.64190597
1353 1676.64190597
1354 1748.64190597
1355 1649.64190597
1356 1703.64190597
1357 1739.64190597
1358 1658.64190597
1359 1676.64190597
1360 1658.64190597
1368 1972.94166241
1369 1639.94166241
1370 1648.94166241
1371 1567.94166241
1372 1486.94166241
1373 1540.94166241
1374 1486.94166241
1375 1477.94166241
1376 1567.94166241
1377 1441.94166241
1378 1603.94166241
1379 1558.94166241
1380 1558.94166241
1381 1549.94166241
1382 1504.94166241
1383 1495.94166241
1384 1549.94166241
1385 1423.94166241
1386 1594.94166241
1387 1603.94166241
1388 1531.94166241
1389 1558.94166241
1390 1531.94166241
1391 1522.94166241
1392 1558.94166241
1393 1450.94166241
1394 1585.94166241
1395 1522.94166241
1396 1585.94166241
1397 1522.94166241
1398 1540.94166241
1399 1495.94166241
1407 1846.26869741
1408 1387.26869741
1409 1342.26869741
1410 1549.26869741
1411 1369.26869741
1412 1351.26869741
1413 1351.26869741
1414 1315.26869741
1415 1396.26869741
1416 1279.26869741
1417 1288.26869741
1418 1558.26869741
1419 1405.26869741
1420 1369.26869741
1421 1360.26869741
1422 1342.26869741
1423 1396.26869741
1424 1315.26869741
1425 1306.26869741
1426 1558.26869741
1427 1405.26869741
1428 1405.26869741
1429 1360.26869741
1430 1387.26869741
1431 1414.26869741
1432 1306.26869741
1433 1342.26869741
1434 1594.26869741
1435 1423.26869741
1436 1369.26869741
1437 1351.26869741
1438 1378.26869741
1446 1584.62243429
1447 1431.62243429
1448 1179.62243429
1449 1215.62243429
1450 1386.62243429
1451 1233.62243429
1452 1206.62243429
1453 1188.62243429
1454 1215.62243429
1455 1134.62243429
1456 1188.62243429
1457 1242.62243429
1458 1359.62243429
1459 1233.62243429
1460 1242.62243429
1461 1233.62243429
1462 1323.62243429
1463 1215.62243429
1464 1170.62243429
1465 1287.62243429
1466 1413.62243429
1467 1233.62243429
1468 1278.62243429
1469 1215.62243429
1470 1224.62243429
1471 1152.62243429
1472 1215.62243429
1473 1269.62243429
1474 1413.62243429
1475 1260.62243429
1476 1260.62243429
1477 1197.62243429
1485 1476.00229631
1486 1296.00229631
1487 1080.00229631
1488 1098.00229631
1489 1062.00229631
1490 1233.00229631
1491 1062.00229631
1492 1080.00229631
1493 1080.00229631
1494 1017.00229631
1495 999.00229631
1496 1071.00229631
1497 1134.00229631
1498 1224.00229631
1499 1080.00229631
1500 1062.00229631
1501 1125.00229631
1502 1044.00229631
1503 1035.00229631
1504 1116.00229631
1505 1134.00229631
1506 1269.00229631
1507 1098.00229631
1508 1098.00229631
1509 1143.00229631
1510 1044.00229631
1511 1035.00229631
1512 1125.00229631
1513 1125.00229631
1514 1242.00229631
1515 1080.00229631
1516 1089.00229631
1524 1340.40770676
1525 1178.40770676
1526 926.40770676
1527 980.40770676
1528 971.40770676
1529 890.40770676
1530 1088.40770676
1531 917.40770676
1532 962.40770676
1533 890.40770676
1534 908.40770676
1535 899.40770676
1536 962.40770676
1537 926.40770676
1538 1052.40770676
1539 962.40770676
1540 998.40770676
1541 881.40770676
1542 890.40770676
1543 944.40770676
1544 971.40770676
1545 944.40770676
1546 1088.40770676
1547 944.40770676
1548 1007.40770676
1549 881.40770676
1550 908.40770676
1551 962.40770676
1552 935.40770676
1553 926.40770676
1554 1133.40770676
1555 854.40770676
1563 1249.83808893
1564 1078.83808893
1565 799.838088931
1566 817.838088931
1567 808.838088931
1568 790.838088931
1569 781.838088931
1570 943.838088931
1571 799.838088931
1572 736.838088931
1573 754.838088931
1574 817.838088931
1575 781.838088931
1576 808.838088931
1577 790.838088931
1578 934.838088931
1579 826.838088931
1580 790.838088931
1581 745.838088931
1582 808.838088931
1583 772.838088931
1584 790.838088931
1585 790.838088931
1586 916.838088931
1587 799.838088931
1588 763.838088931
1589 790.838088931
1590 790.838088931
1591 835.838088931
1592 826.838088931
1593 835.838088931
1594 952.838088931
1602 1249.2928661
1603 763.292866103
1604 700.292866103
1605 682.292866103
1606 646.292866103
1607 655.292866103
1608 610.292866103
1609 583.292866103
1610 862.292866103
1611 601.292866103
1612 628.292866103
1613 637.292866103
1614 673.292866103
1615 664.292866103
1616 664.292866103
1617 592.292866103
1618 844.292866103
1619 583.292866103
1620 619.292866103
1621 637.292866103
1622 637.292866103
1623 682.292866103
1624 637.292866103
1625 619.292866103
1626 853.292866103
1627 565.292866103
1628 637.292866103
1629 610.292866103
1630 646.292866103
1631 628.292866103
1632 592.292866103
1633 610.292866103
1641 888.771461563
1642 915.771461563
1643 555.771461563
1644 537.771461563
1645 537.771461563
1646 501.771461563
1647 492.771461563
1648 492.771461563
1649 519.771461563
1650 645.771461563
1651 483.771461563
1652 483.771461563
1653 492.771461563
1654 528.771461563
1655 492.771461563
1656 474.771461563
1657 546.771461563
1658 645.771461563
1659 474.771461563
1660 528.771461563
1661 483.771461563
1662 483.771461563
1663 474.771461563
1664 501.771461563
1665 555.771461563
1666 591.771461563
1667 492.771461563
1668 537.771461563
1669 501.771461563
1670 474.771461563
1671 501.771461563
1672 438.771461563
1680 672.273298595
1681 492.273298595
1682 636.273298595
1683 393.273298595
1684 348.273298595
1685 348.273298595
1686 348.273298595
1687 330.273298595
1688 357.273298595
1689 339.273298595
1690 483.273298595
1691 357.273298595
1692 375.273298595
1693 375.273298595
1694 357.273298595
1695 357.273298595
1696 411.273298595
1697 303.273298595
1698 474.273298595
1699 357.273298595
1700 375.273298595
1701 339.273298595
1702 348.273298595
1703 339.273298595
1704 402.273298595
1705 321.273298595
1706 483.273298595
1707 357.273298595
1708 330.273298595
1709 330.273298595
1710 384.273298595
1711 348.273298595
1719 536.797800484
1720 -12.202199516
1721 -129.202199516
1722 59.797800484
1723 -282.202199516
1724 -264.202199516
1725 -282.202199516
1726 -273.202199516
1727 203.797800484
1728 -300.202199516
1729 -300.202199516
1730 -39.202199516
1731 -282.202199516
1732 -282.202199516
1733 -291.202199516
1734 -291.202199516
1735 248.797800484
1736 -264.202199516
1737 -282.202199516
1738 -30.202199516
1739 -282.202199516
1740 -282.202199516
1741 -273.202199516
1742 -291.202199516
1743 284.797800484
1744 -291.202199516
1745 -309.202199516
1746 50.797800484
1747 23.797800484
1748 -156.202199516
1749 -282.202199516
1750 -291.202199516
1758 419.344390515
1759 -147.655609485
1760 -282.655609485
1761 -345.655609485
1762 59.344390515
1763 -345.655609485
1764 -327.655609485
1765 -354.655609485
1766 68.344390515
1767 -363.655609485
1768 -354.655609485
1769 -354.655609485
1770 -66.655609485
1771 -345.655609485
1772 -264.655609485
1773 -309.655609485
1774 77.344390515
1775 -363.655609485
1776 -345.655609485
1777 -363.655609485
1778 -84.655609485
1779 -345.655609485
1780 -336.655609485
1781 -345.655609485
1782 77.344390515
1783 -363.655609485
1784 -363.655609485
1785 -363.655609485
1786 -93.655609485
1787 -354.655609485
1788 -363.655609485
1789 -354.655609485
1797 265.912491972
1798 -355.087508028
1799 -319.087508028
1800 -328.087508028
1801 -292.087508028
1802 -40.087508028
1803 -337.087508028
1804 -346.087508028
1805 -103.087508028
1806 -373.087508028
1807 -373.087508028
1808 -373.087508028
1809 -364.087508028
1810 -94.087508028
1811 -292.087508028
1812 -238.087508028
1813 -103.087508028
1814 -373.087508028
1815 -373.087508028
1816 -373.087508028
1817 -364.087508028
1818 -22.087508028
1819 -274.087508028
1820 -310.087508028
1821 -85.087508028
1822 -373.087508028
1823 -373.087508028
1824 -373.087508028
1825 -373.087508028
1826 -85.087508028
1827 -364.087508028
1828 -364.087508028
1836 166.501528141
1837 -346.498471859
1838 -346.498471859
1839 -355.498471859
1840 -364.498471859
1841 -364.498471859
1842 -22.498471859
1843 -364.498471859
1844 -220.498471859
1845 -373.498471859
1846 -364.498471859
1847 -364.498471859
1848 -364.498471859
1849 -364.498471859
1850 -22.498471859
1851 -292.498471859
1852 -238.498471859
1853 -274.498471859
1854 -364.498471859
1855 -364.498471859
1856 -364.498471859
1857 -364.498471859
1858 -22.498471859
1859 -355.498471859
1860 -211.498471859
1861 -364.498471859
1862 -364.498471859
1863 -364.498471859
1864 -364.498471859
1865 -364.498471859
1866 -112.498471859
1867 -328.498471859


==> figures/data/kernels/i-model.dgemm_NT.dat <==
38 -1368248.3099
77 -118922.7078
116 -279175.9554
155 -357932.1832
194 -352584.5064
233 -357264.8579
272 -303439.1707
311 -244289.3775
350 -207788.4114
389 -262343.641
428 -223177.2517
467 -266346.4776
506 -204124.4699
545 -220781.0572
584 -218861.64
623 -225827.28
662 -731784.1144
701 -371789.6225
740 -92925.0481
779 -3747.9319
818 53647.5499
857 -29727.7792
896 -59977.0953
935 -55243.575
974 33478.1148
1013 -11647.3612
1052 -22558.01663
1091 -16592.73837
1130 -11135.41339
1169 -17024.11714
1208 -6275.36571
1247 21271.02597
1286 -52923.44571
1325 10295.61429
1364 12179.9691
1403 8634.42038
1442 8580.21633
1481 7104.61484
1520 6647.29785
1559 1919.49781
1598 1666.43351
1637 10213.98492
1676 3210.531429
1715 -765.640523
1754 1988.202739
1793 -216.672694
1832 -2258.2928571
1871 -8528.3359276


==> figures/data/kernels/i-model.dgemm_TN.dat <==
36 -1751223.1599
75 1948039.9553
114 2214730.8831
153 2083904.5157
192 1954035.6202
231 1931230.5597
270 2053377.5537
309 1758720.1844
348 1580573.261
387 2002315.8167
426 2026657.698
465 1906699.358
504 1867338.1279
543 1984471.1655
582 2008093.3022
621 1746376.7657
660 63937.4986
699 1771264.3244
738 1893719.4557
777 1572218.4471
816 1697877.63
855 1614747.2935
894 1596455.6557
933 1456410.1536
972 882748.8104
1011 775877.3743
1050 360883.23429
1089 199028.52
1128 95816.16412
1167 16301.62286
1206 -216100.63177
1245 -4279.8255
1284 201204.63998
1323 11460.42736
1362 4649.25797
1401 -3661.67641
1440 -1000.65434
1479 -3817.37684
1518 -3379.98799
1557 -86.2976500001
1596 -9819.10286
1635 3670.868571
1674 2574.411429
1713 -485.784251
1752 -438.21
1791 -307.517143
1830 -385.4057143
1869 -640.2686193


==> figures/data/kernels/i-model.dgeqr2_.dat <==
1 379197.04384
40 316971.99039
79 337683.8898
118 330987.84076
157 308115.14476
196 310916.05714
235 284609.05714
274 280872.97749
313 273586.25312
352 270767.78265
391 234634.05962
430 240421.82505
469 227287.1676
508 221918.64343
547 211665.80866
586 214496.21946
625 188842.43195
664 197870.0023
703 159760.65465
742 175640.25784
781 155003.70414
820 127379.95275
859 127877.96288
898 99743.69374
937 96122.10455
976 82669.15451
1015 62281.12402
1054 52221.40153
1093 37934.08763
1132 22611.08639
1171 17121.301887
1210 13145.638197
1249 14559.999395
1288 20125.655271
1327 24597.155677
1366 26373.689425
1405 26931.170624
1444 26260.513382
1483 24649.631807
1522 23925.440007
1561 25554.852089
1600 23798.688797
1639 20291.321505
1678 17942.950317
1717 21391.020974
1756 25853.61023
1795 17544.081498
1834 7695.514286
1873 2997.401347


==> figures/data/kernels/i-model.dlarft_.dat <==
2 26873.41132
41 -3576.80522
80 -9784.19973
119 -20473.18678
158 -32445.18094
197 -43869.59679
236 -51475.8489
275 -53658.35185
314 -50800.52022
353 -55129.76858
392 -52476.5115
431 -44151.16356
470 -33597.13934
509 -16427.853404
548 2824.279663
587 26979.845289
626 59030.428899
665 56767.280032
704 47539.911429
743 40483.0834
782 35890.98713
821 31726.813808
860 33963.754623
899 37811.00076
938 39368.74341
977 39228.173758
1016 47376.482993
1055 48978.862303
1094 47434.502875
1133 39176.595897
1172 44938.332557
1211 40524.904042
1250 32161.501541
1289 29049.723928
1328 32344.36624
1367 34295.835523
1406 32415.598946
1445 32684.123679
1484 34178.87689
1523 33934.325749
1562 34015.937425
1601 34221.179088
1640 33537.517905
1679 30457.421048
1718 26362.355684
1757 22633.788984
1796 20545.188115
1835 13990.0202485


==> figures/data/kernels/i-model.dtrmm_RLNU.dat <==
35 165614.168545
74 14281.39138
113 14093.911714
152 13006.676243
191 25534.098502
230 13567.592025
269 15399.570346
308 13891.446999
347 13108.63552
386 13132.093802
425 13496.270814
464 14100.666754
503 13647.200738
542 12642.9901
581 14015.386326
620 12898.028571
659 -3860.034326
698 10952.485712
737 12670.714286
776 11981.882821
815 12498.341223
854 12167.350624
893 12004.849206
932 10636.181695
971 12443.448149
1010 9878.936158
1049 7838.524712
1088 5410.564509
1127 3333.626509
1166 1945.425856
1205 228.085714
1244 -5.91428600001
1283 -4371.942857
1322 1386.771429
1361 959.326477
1400 -336.047592
1439 322.038165
1478 153.176598
1517 42.770304
1556 109.549612
1595 305.320264
1634 255.901866
1673 -262.542857
1712 -414.2246415
1751 -882.2137169
1790 -783.2032427
1829 -829.8
1868 -1636.7509294


==> figures/data/kernels/i-model.dtrmm_RLTU.dat <==
39 269290.044129
78 267199.795018
117 271245.209111
156 288528.962481
195 287302.81509
234 283860.526904
273 274659.857888
312 272790.568005
351 270381.417221
390 280150.322862
429 262993.801909
468 257750.380272
507 251962.885762
546 239492.146191
585 226339.98937
624 208878.243111
663 133816.735226
702 134564.264853
741 120487.040571
780 114974.750383
819 105343.407686
858 91316.395464
897 75348.524621
936 55945.75845
975 44764.447362
1014 27928.741392
1053 12838.124557
1092 4535.330467
1131 -603.907268
1170 -1107.099611
1209 -334.712469
1248 -239.404565
1287 -4875.399858
1326 -2339.244987
1365 91.624573
1404 273.470673
1443 -991.763106
1482 -472.698666
1521 -1161.848421
1560 -981.212695
1599 -1206.296464
1638 -1135.801833
1677 -1291.787529
1716 -1363.2280283
1755 -2148.3714757
1794 -1474.9957673
1833 -2299.1956984
1872 -2066.0241636


==> figures/data/kernels/i-model.dtrmm_RUNN.dat <==
37 33869.111761
76 28662.657126
115 28657.860869
154 27727.952196
193 24644.593843
232 23354.448545
271 26022.179039
310 21933.44806
349 38191.918342
388 24926.972939
427 19885.254451
466 18838.242449
505 21203.977213
544 24672.499023
583 26456.848156
622 23698.064894
661 14059.189515
700 19218.884493
739 23272.417809
778 24070.246962
817 20660.89547
856 17546.886851
895 14955.744625
934 15013.992309
973 17805.103112
1012 13302.495327
1051 9577.160899
1090 7589.265118
1129 2925.973273
1168 -410.214198
1207 4.93719899998
1246 548.54353
1285 -1795.964283
1324 -1359.033463
1363 213.884745
1402 954.825819
1441 -817.091416
1480 -62.185793
1519 -793.459823
1558 -1015.100538
1597 -968.720543
1636 -1319.165951
1675 -1541.755399
1714 -1086.4094886
1753 -1604.6097998
1792 -1481.4244924
1831 -1338.4285714
1870 -1703.0941652


==> figures/data/kernels/i-ooc.dcopy_.dat <==
3 64521.0
4 -87129.0
5 -88164.0
6 -87849.0
7 -87543.0
8 -87624.0
9 -86157.0
10 -86886.0
11 -45972.0
12 -86229.0
13 -86679.0
14 -86706.0
15 -86832.0
16 -86346.0
17 -86364.0
18 -87291.0
19 62343.0
20 -85941.0
21 -87624.0
22 -86238.0
23 -87966.0
24 -86796.0
25 -88992.0
26 -87480.0
27 -45774.0
28 -89676.0
29 -88443.0
30 -87318.0
31 -89388.0
32 -89100.0
33 -87606.0
34 -88704.0
42 -1629.0
43 -99585.0
44 -95985.0
45 -96111.0
46 -95967.0
47 -95031.0
48 -94761.0
49 -95688.0
50 -53127.0
51 -95139.0
52 -96012.0
53 -94689.0
54 -95841.0
55 -96372.0
56 -95832.0
57 -94410.0
58 4653.0
59 -97119.0
60 -96075.0
61 -96039.0
62 -95238.0
63 -97605.0
64 -95076.0
65 -95076.0
66 -53730.0
67 -96633.0
68 -95103.0
69 -93429.0
70 -95544.0
71 -95382.0
72 -95004.0
73 -96336.0
81 9450.0
82 -92565.0
83 -94176.0
84 -91323.0
85 -92169.0
86 -91746.0
87 -93024.0
88 -92889.0
89 -35406.0
90 -91719.0
91 -92376.0
92 -91881.0
93 -92916.0
94 -93204.0
95 -92070.0
96 -92916.0
97 88776.0
98 -93591.0
99 -92421.0
100 -91296.0
101 -92187.0
102 -94347.0
103 -93006.0
104 -94185.0
105 -24003.0
106 -92511.0
107 -92853.0
108 -92997.0
109 -92187.0
110 -92331.0
111 -91953.0
112 -92691.0
120 82323.0
121 -89217.0
122 -88443.0
123 -88047.0
124 -88902.0
125 -89604.0
126 -89208.0
127 -89595.0
128 -16254.0
129 -88866.0
130 -90171.0
131 -87624.0
132 -88524.0
133 -89955.0
134 -88821.0
135 -89631.0
136 79632.0
137 -90810.0
138 -88533.0
139 -88569.0
140 -89370.0
141 -89361.0
142 -89055.0
143 -87588.0
144 -19287.0
145 -90747.0
146 -90432.0
147 -88623.0
148 -89586.0
149 -88389.0
150 -88920.0
151 -89217.0
159 77238.0
160 -85518.0
161 -86067.0
162 -85977.0
163 -87318.0
164 -85986.0
165 -86040.0
166 -86796.0
167 -12123.0
168 -87003.0
169 -86526.0
170 -85518.0
171 -84609.0
172 -87894.0
173 -85284.0
174 -86103.0
175 79101.0
176 -85140.0
177 -84960.0
178 -86166.0
179 -85842.0
180 -86139.0
181 -86220.0
182 -86634.0
183 -16434.0
184 -86526.0
185 -88263.0
186 -86733.0
187 -86373.0
188 -86760.0
189 -86679.0
190 -87516.0
198 75816.0
199 -83394.0
200 -83844.0
201 -82512.0
202 -84429.0
203 -83349.0
204 -86517.0
205 -84915.0
206 -14931.0
207 -85491.0
208 -86580.0
209 -82908.0
210 -82278.0
211 -84456.0
212 -83367.0
213 -83250.0
214 77985.0
215 -83061.0
216 -82881.0
217 -83007.0
218 -83457.0
219 -84231.0
220 -82467.0
221 -82413.0
222 -15156.0
223 -82422.0
224 -83385.0
225 -84357.0
226 -83106.0
227 -82890.0
228 -83205.0
229 -83628.0
237 72828.0
238 -81018.0
239 -80082.0
240 -79992.0
241 -79614.0
242 -79344.0
243 -79308.0
244 -80946.0
245 -11007.0
246 -79317.0
247 -80829.0
248 -80406.0
249 -81351.0
250 -78975.0
251 -78930.0
252 -78696.0
253 75438.0
254 -78615.0
255 -80019.0
256 -79047.0
257 -79533.0
258 -80235.0
259 -79695.0
260 -80730.0
261 -12591.0
262 -80973.0
263 -82080.0
264 -78840.0
265 -80649.0
266 -80028.0
267 -79983.0
268 -81639.0
276 74529.0
277 -76167.0
278 -77364.0
279 -77067.0
280 -77400.0
281 -75492.0
282 -76158.0
283 -76041.0
284 -8235.0
285 -77247.0
286 -78219.0
287 -78570.0
288 -75870.0
289 -76311.0
290 -76383.0
291 -76185.0
292 78021.0
293 -76131.0
294 -75978.0
295 -76842.0
296 -76914.0
297 -76662.0
298 -75825.0
299 -76221.0
300 -10971.0
301 -77346.0
302 -76950.0
303 -75996.0
304 -77499.0
305 -74304.0
306 -75528.0
307 -77310.0
315 74367.0
316 -73548.0
317 -72846.0
318 -74196.0
319 -72603.0
320 -72936.0
321 -73062.0
322 -72855.0
323 -9909.0
324 -74277.0
325 -73341.0
326 -71118.0
327 -74025.0
328 -73206.0
329 -73251.0
330 -73044.0
331 76959.0
332 -73467.0
333 -72963.0
334 -73314.0
335 -72882.0
336 -73656.0
337 -73098.0
338 -74034.0
339 -13977.0
340 -73377.0
341 -72738.0
342 -74628.0
343 -73170.0
344 -73386.0
345 -73566.0
346 -73449.0
354 77193.0
355 -70434.0
356 -70218.0
357 -70128.0
358 -70974.0
359 -69984.0
360 -71586.0
361 -71244.0
362 -6219.0
363 -69399.0
364 -70848.0
365 -69903.0
366 -69300.0
367 -68508.0
368 -69696.0
369 -70092.0
370 78174.0
371 -70155.0
372 -70380.0
373 -69552.0
374 -71487.0
375 -70011.0
376 -71496.0
377 -70434.0
378 -10935.0
379 -71280.0
380 -69939.0
381 -71352.0
382 -70110.0
383 -69885.0
384 -69453.0
385 -70263.0
393 77499.0
394 -66537.0
395 -67221.0
396 -68193.0
397 -67446.0
398 -67194.0
399 -67608.0
400 -67671.0
401 -6219.0
402 -68913.0
403 -67860.0
404 -67176.0
405 -66834.0
406 -69273.0
407 -67689.0
408 -67095.0
409 76941.0
410 -67005.0
411 -66987.0
412 -66447.0
413 -66771.0
414 -67167.0
415 -65835.0
416 -66843.0
417 -8703.0
418 -66573.0
419 -67707.0
420 -66744.0
421 -67599.0
422 -67671.0
423 -65475.0
424 -67950.0
432 75078.0
433 -63810.0
434 -63657.0
435 -63864.0
436 -63621.0
437 -65088.0
438 -64071.0
439 -64215.0
440 -3321.0
441 -65592.0
442 -63414.0
443 -63666.0
444 -63405.0
445 -63918.0
446 -63405.0
447 -63981.0
448 76113.0
449 -63594.0
450 -64332.0
451 -64314.0
452 -64575.0
453 -64611.0
454 -63639.0
455 -65043.0
456 -6012.0
457 -63954.0
458 -64242.0
459 -63648.0
460 -64602.0
461 -63684.0
462 -63738.0
463 -63675.0
471 74925.0
472 -60669.0
473 -62496.0
474 -61038.0
475 -60858.0
476 -60822.0
477 -60651.0
478 -60975.0
479 -5463.0
480 -61254.0
481 -60291.0
482 -60057.0
483 -60795.0
484 -61596.0
485 -61056.0
486 -60651.0
487 74934.0
488 -60876.0
489 -61425.0
490 -59967.0
491 -61407.0
492 -62316.0
493 -59409.0
494 -61965.0
495 -7857.0
496 -62658.0
497 -60399.0
498 -60309.0
499 -60156.0
500 -60786.0
501 -61218.0
502 -61524.0
510 70128.0
511 -57870.0
512 -59238.0
513 -58392.0
514 -58509.0
515 -59112.0
516 -58077.0
517 -57618.0
518 -3312.0
519 -57915.0
520 -58356.0
521 -58167.0
522 -58707.0
523 -57753.0
524 -58599.0
525 -58167.0
526 73350.0
527 -58491.0
528 -58572.0
529 -57375.0
530 -57870.0
531 -58023.0
532 -57384.0
533 -58176.0
534 -5832.0
535 -59139.0
536 -59553.0
537 -58230.0
538 -58437.0
539 -57294.0
540 -58374.0
541 -59535.0
549 70659.0
550 -55080.0
551 -55143.0
552 -55404.0
553 -54414.0
554 -56025.0
555 -56259.0
556 -56574.0
557 -4077.0
558 -55449.0
559 -55314.0
560 -53739.0
561 -55494.0
562 -54585.0
563 -56070.0
564 -55197.0
565 65646.0
566 -54441.0
567 -54270.0
568 -54999.0
569 -54072.0
570 -56061.0
571 -54972.0
572 -55566.0
573 -5733.0
574 -55548.0
575 -56574.0
576 -54378.0
577 -57105.0
578 -54126.0
579 -55179.0
580 -54873.0
588 63837.0
589 -52605.0
590 -51678.0
591 -52065.0
592 -51543.0
593 -52785.0
594 -52884.0
595 -52605.0
596 -4752.0
597 -53055.0
598 -52542.0
599 -52830.0
600 -51777.0
601 -53586.0
602 -51408.0
603 -53568.0
604 61830.0
605 -53838.0
606 -53100.0
607 -52614.0
608 -52821.0
609 -52785.0
610 -52245.0
611 -53424.0
612 -7317.0
613 -53001.0
614 -52425.0
615 -52263.0
616 -51939.0
617 -52641.0
618 -52677.0
619 -53163.0
627 61704.0
628 -51165.0
629 -51876.0
630 -51012.0
631 -51075.0
632 -51921.0
633 -49203.0
634 -51291.0
635 -5904.0
636 -50265.0
637 -50184.0
638 -52533.0
639 -50427.0
640 -49419.0
641 -52083.0
642 -50859.0
643 52128.0
644 -50616.0
645 -51516.0
646 -51336.0
647 -51012.0
648 -49887.0
649 -51597.0
650 -51633.0
651 -6255.0
652 -49689.0
653 -51138.0
654 -51165.0
655 -50742.0
656 -52983.0
657 -51813.0
658 -50913.0
666 45657.0
667 -49725.0
668 -49626.0
669 -49680.0
670 -48690.0
671 -50040.0
672 -49968.0
673 -50220.0
674 -6453.0
675 -48618.0
676 -49491.0
677 -48591.0
678 -47133.0
679 -49563.0
680 -48744.0
681 -50184.0
682 40509.0
683 -49410.0
684 -48204.0
685 -47835.0
686 -47376.0
687 -49977.0
688 -47844.0
689 -50004.0
690 -9675.0
691 -49230.0
692 -50886.0
693 -48375.0
694 -48735.0
695 -49095.0
696 -51138.0
697 -49959.0
705 35919.0
706 -48195.0
707 -47925.0
708 -47133.0
709 -46917.0
710 -46620.0
711 -47241.0
712 -47250.0
713 -7776.0
714 -47601.0
715 -48456.0
716 -48366.0
717 -48159.0
718 -48645.0
719 -46674.0
720 -47016.0
721 35766.0
722 -48267.0
723 -48150.0
724 -47664.0
725 -47106.0
726 -47853.0
727 -47043.0
728 -47817.0
729 -9711.0
730 -47052.0
731 -48204.0
732 -48213.0
733 -47808.0
734 -46359.0
735 -46980.0
736 -47061.0
744 28962.0
745 -46953.0
746 -46089.0
747 -45459.0
748 -46332.0
749 -46467.0
750 -45666.0
751 -45999.0
752 -9324.0
753 -46107.0
754 -46521.0
755 -46071.0
756 -47133.0
757 -45189.0
758 -45648.0
759 -45513.0
760 23058.0
761 -46647.0
762 -45072.0
763 -46350.0
764 -45468.0
765 -46476.0
766 -45675.0
767 -46998.0
768 -10368.0
769 -45000.0
770 -45972.0
771 -44811.0
772 -46782.0
773 -46692.0
774 -46566.0
775 -45999.0
783 20889.0
784 -45369.0
785 -43848.0
786 -44892.0
787 -44280.0
788 -44271.0
789 -44784.0
790 -44568.0
791 -11709.0
792 -43641.0
793 -44739.0
794 -43146.0
795 -45423.0
796 -44928.0
797 -45153.0
798 -43686.0
799 14310.0
800 -43488.0
801 -44325.0
802 -43281.0
803 -43623.0
804 -44460.0
805 -43767.0
806 -44307.0
807 -11880.0
808 -43812.0
809 -45126.0
810 -43344.0
811 -43236.0
812 -44199.0
813 -44334.0
814 -43200.0
822 12141.0
823 -42669.0
824 -42111.0
825 -43362.0
826 -42030.0
827 -42705.0
828 -41670.0
829 -42948.0
830 -16533.0
831 -42840.0
832 -43164.0
833 -43020.0
834 -40914.0
835 -44298.0
836 -42885.0
837 -41949.0
838 4356.0
839 -43119.0
840 -41184.0
841 -41967.0
842 -42750.0
843 -42210.0
844 -42354.0
845 -41985.0
846 -15768.0
847 -42552.0
848 -42831.0
849 -42399.0
850 -42219.0
851 -42570.0
852 -41652.0
853 -42300.0
861 2286.0
862 -41175.0
863 -40770.0
864 -41868.0
865 -40437.0
866 -40203.0
867 -40707.0
868 -40698.0
869 -17631.0
870 -40734.0
871 -40185.0
872 -41283.0
873 -41373.0
874 -38556.0
875 -40275.0
876 -41085.0
877 -3132.0
878 -40437.0
879 -40473.0
880 -40104.0
881 -42462.0
882 -41157.0
883 -39330.0
884 -40293.0
885 -18072.0
886 -41121.0
887 -40356.0
888 -42372.0
889 -40140.0
890 -40014.0
891 -41112.0
892 -40653.0
900 -8181.0
901 -38808.0
902 -39609.0
903 -39159.0
904 -38412.0
905 -38358.0
906 -39708.0
907 -39663.0
908 -21582.0
909 -38970.0
910 -38583.0
911 -38151.0
912 -38799.0
913 -38952.0
914 -39600.0
915 -40356.0
916 -13932.0
917 -39681.0
918 -38790.0
919 -39546.0
920 -39213.0
921 -39969.0
922 -38898.0
923 -40149.0
924 -23895.0
925 -39780.0
926 -39276.0
927 -39816.0
928 -38367.0
929 -38439.0
930 -38916.0
931 -39618.0
939 -17523.0
940 -36900.0
941 -37746.0
942 -36900.0
943 -37287.0
944 -37899.0
945 -37449.0
946 -38169.0
947 -25974.0
948 -37791.0
949 -37575.0
950 -38655.0
951 -37188.0
952 -37386.0
953 -38322.0
954 -37179.0
955 -22689.0
956 -38151.0
957 -36990.0
958 -37215.0
959 -38196.0
960 -37953.0
961 -38385.0
962 -38133.0
963 -25722.0
964 -37863.0
965 -37053.0
966 -37521.0
967 -38484.0
968 -37593.0
969 -38313.0
970 -36549.0
978 -19755.0
979 -35298.0
980 -36954.0
981 -36198.0
982 -36567.0
983 -36450.0
984 -38655.0
985 -37152.0
986 -26775.0
987 -35856.0
988 -36972.0
989 -37215.0
990 -38034.0
991 -37008.0
992 -38277.0
993 -37629.0
994 -28503.0
995 -36558.0
996 -37017.0
997 -36090.0
998 -34866.0
999 -35550.0
1000 -36090.0
1001 -36261.0
1002 -26712.0
1003 -36477.0
1004 -35937.0
1005 -35559.0
1006 -35415.0
1007 -35370.0
1008 -35253.0
1009 -35874.0
1017 -25470.0
1018 -33885.0
1019 -34443.0
1020 -33651.0
1021 -34353.0
1022 -35109.0
1023 -34479.0
1024 -34227.0
1025 -28485.0
1026 -33597.0
1027 -35154.0
1028 -34191.0
1029 -34119.0
1030 -33732.0
1031 -34614.0
1032 -34731.0
1033 -27909.0
1034 -33813.0
1035 -33660.0
1036 -34245.0
1037 -33759.0
1038 -34650.0
1039 -33651.0
1040 -33669.0
1041 -29736.0
1042 -34074.0
1043 -33318.0
1044 -33165.0
1045 -34092.0
1046 -34353.0
1047 -33975.0
1048 -34407.0
1056 -25758.0
1057 -32391.0
1058 -31239.0
1059 -31833.0
1060 -32535.0
1061 -33003.0
1062 -34074.0
1063 -31662.0
1064 -27855.0
1065 -32796.0
1066 -32616.0
1067 -31392.0
1068 -33165.0
1069 -31824.0
1070 -31617.0
1071 -31554.0
1072 -28881.0
1073 -31968.0
1074 -32499.0
1075 -31275.0
1076 -32103.0
1077 -32517.0
1078 -32301.0
1079 -31122.0
1080 -29124.0
1081 -31572.0
1082 -31788.0
1083 -32031.0
1084 -32670.0
1085 -32409.0
1086 -32562.0
1087 -32292.0
1095 -26370.0
1096 -29790.0
1097 -30726.0
1098 -29988.0
1099 -30861.0
1100 -31149.0
1101 -29754.0
1102 -30465.0
1103 -27918.0
1104 -29916.0
1105 -30726.0
1106 -29205.0
1107 -29952.0
1108 -30186.0
1109 -31113.0
1110 -30861.0
1111 -27783.0
1112 -30015.0
1113 -30258.0
1114 -30177.0
1115 -30195.0
1116 -30150.0
1117 -30006.0
1118 -31653.0
1119 -29259.0
1120 -30735.0
1121 -31266.0
1122 -28872.0
1123 -31203.0
1124 -29916.0
1125 -30933.0
1126 -30249.0
1134 -26874.0
1135 -28926.0
1136 -27810.0
1137 -28071.0
1138 -29007.0
1139 -28467.0
1140 -29025.0
1141 -29268.0
1142 -27198.0
1143 -28386.0
1144 -29187.0
1145 -27909.0
1146 -28935.0
1147 -29043.0
1148 -28062.0
1149 -28242.0
1150 -27342.0
1151 -28890.0
1152 -28008.0
1153 -29205.0
1154 -27891.0
1155 -27891.0
1156 -27900.0
1157 -28566.0
1158 -26649.0
1159 -29106.0
1160 -29241.0
1161 -27900.0
1162 -28017.0
1163 -28404.0
1164 -28260.0
1165 -28359.0
1173 -24822.0
1174 -26172.0
1175 -26172.0
1176 -27144.0
1177 -27738.0
1178 -26208.0
1179 -26910.0
1180 -26856.0
1181 -26154.0
1182 -26973.0
1183 -26910.0
1184 -26244.0
1185 -27279.0
1186 -27180.0
1187 -26352.0
1188 -26082.0
1189 -27045.0
1190 -26289.0
1191 -26874.0
1192 -27342.0
1193 -26568.0
1194 -26460.0
1195 -26793.0
1196 -26577.0
1197 -25893.0
1198 -27720.0
1199 -26883.0
1200 -26901.0
1201 -26631.0
1202 -27000.0
1203 -25713.0
1204 -26712.0
1212 -23229.0
1213 -25488.0
1214 -25164.0
1215 -24858.0
1216 -23985.0
1217 -24939.0
1218 -24813.0
1219 -24840.0
1220 -23670.0
1221 -24561.0
1222 -24579.0
1223 -24813.0
1224 -24588.0
1225 -25164.0
1226 -24336.0
1227 -24336.0
1228 -24354.0
1229 -24732.0
1230 -23634.0
1231 -23868.0
1232 -25524.0
1233 -25434.0
1234 -25803.0
1235 -25002.0
1236 -26010.0
1237 -48195.0
1238 -49248.0
1239 -46161.0
1240 -25740.0
1241 -26109.0
1242 -24984.0
1243 -25614.0
1251 -21753.0
1252 -23049.0
1253 -23634.0
1254 -23580.0
1255 -22968.0
1256 -23103.0
1257 -22752.0
1258 -22257.0
1259 -22923.0
1260 -22779.0
1261 -23463.0
1262 -23364.0
1263 -23202.0
1264 -22824.0
1265 -23112.0
1266 -22257.0
1267 -22194.0
1268 -22563.0
1269 -22824.0
1270 -23085.0
1271 -23868.0
1272 -23103.0
1273 -23301.0
1274 -22473.0
1275 -22401.0
1276 -22797.0
1277 -22401.0
1278 -22914.0
1279 -23292.0
1280 -23004.0
1281 -23229.0
1282 -22491.0
1290 -19440.0
1291 -20979.0
1292 -21510.0
1293 -21960.0
1294 -21258.0
1295 -21078.0
1296 -22113.0
1297 -22077.0
1298 -20772.0
1299 -21402.0
1300 -21069.0
1301 -21888.0
1302 -21168.0
1303 -21105.0
1304 -20826.0
1305 -21285.0
1306 -21087.0
1307 -22203.0
1308 -20295.0
1309 -21006.0
1310 -21087.0
1311 -20817.0
1312 -20664.0
1313 -21645.0
1314 -20268.0
1315 -21591.0
1316 -22464.0
1317 -20754.0
1318 -21852.0
1319 -21717.0
1320 -20250.0
1321 -20781.0
1329 -18990.0
1330 -19134.0
1331 -19404.0
1332 -19179.0
1333 -19008.0
1334 -19692.0
1335 -20043.0
1336 -19746.0
1337 -19476.0
1338 -19962.0
1339 -19836.0
1340 -19215.0
1341 -19917.0
1342 -20151.0
1343 -19017.0
1344 -19494.0
1345 -18720.0
1346 -20070.0
1347 -19746.0
1348 -19476.0
1349 -20385.0
1350 -19341.0
1351 -20565.0
1352 -20124.0
1353 -19368.0
1354 -19503.0
1355 -20196.0
1356 -20727.0
1357 -19908.0
1358 -19656.0
1359 -20322.0
1360 -19701.0
1368 -16443.0
1369 -18180.0
1370 -18306.0
1371 -18000.0
1372 -17424.0
1373 -17712.0
1374 -17451.0
1375 -18531.0
1376 -18765.0
1377 -17730.0
1378 -16848.0
1379 -17919.0
1380 -17163.0
1381 -18585.0
1382 -17415.0
1383 -17586.0
1384 -17847.0
1385 -18144.0
1386 -17883.0
1387 -18117.0
1388 -17379.0
1389 -16992.0
1390 -17226.0
1391 -17946.0
1392 -17703.0
1393 -17415.0
1394 -18360.0
1395 -18000.0
1396 -17748.0
1397 -17559.0
1398 -17820.0
1399 -18216.0
1407 -15372.0
1408 -16020.0
1409 -16668.0
1410 -15075.0
1411 -16101.0
1412 -16245.0
1413 -16380.0
1414 -16281.0
1415 -16227.0
1416 -16677.0
1417 -16245.0
1418 -15984.0
1419 -15606.0
1420 -16101.0
1421 -16938.0
1422 -16290.0
1423 -16353.0
1424 -16533.0
1425 -15390.0
1426 -16371.0
1427 -16434.0
1428 -16389.0
1429 -16029.0
1430 -15777.0
1431 -15840.0
1432 -15687.0
1433 -16398.0
1434 -15588.0
1435 -15858.0
1436 -16281.0
1437 -16164.0
1438 -16965.0
1446 -14337.0
1447 -13914.0
1448 -14733.0
1449 -14490.0
1450 -14238.0
1451 -14706.0
1452 -14652.0
1453 -14535.0
1454 -14013.0
1455 -14904.0
1456 -14229.0
1457 -14229.0
1458 -14247.0
1459 -14193.0
1460 -14076.0
1461 -14670.0
1462 -15210.0
1463 -14310.0
1464 -15003.0
1465 -14130.0
1466 -14094.0
1467 -13896.0
1468 -14382.0
1469 -14571.0
1470 -14670.0
1471 -14238.0
1472 -15174.0
1473 -13779.0
1474 -14391.0
1475 -14094.0
1476 -14229.0
1477 -14841.0
1485 -11583.0
1486 -13419.0
1487 -13032.0
1488 -12951.0
1489 -12429.0
1490 -13140.0
1491 -12933.0
1492 -12654.0
1493 -13041.0
1494 -13023.0
1495 -12105.0
1496 -13329.0
1497 -12861.0
1498 -13050.0
1499 -11781.0
1500 -12321.0
1501 -12537.0
1502 -12708.0
1503 -12960.0
1504 -13014.0
1505 -12654.0
1506 -12780.0
1507 -12474.0
1508 -12798.0
1509 -13203.0
1510 -12411.0
1511 -12438.0
1512 -13221.0
1513 -12825.0
1514 -12672.0
1515 -13149.0
1516 -13365.0
1524 -10791.0
1525 -10782.0
1526 -11358.0
1527 -11286.0
1528 -11295.0
1529 -11151.0
1530 -10737.0
1531 -11493.0
1532 -11367.0
1533 -10980.0
1534 -11628.0
1535 -11088.0
1536 -10998.0
1537 -11043.0
1538 -9702.0
1539 -11367.0
1540 -11376.0
1541 -11241.0
1542 -10953.0
1543 -11241.0
1544 -10782.0
1545 -11592.0
1546 -11178.0
1547 -11214.0
1548 -11016.0
1549 -11547.0
1550 -11511.0
1551 -10935.0
1552 -11304.0
1553 -10890.0
1554 -11196.0
1555 -11889.0
1563 -9567.0
1564 -9036.0
1565 -9765.0
1566 -9351.0
1567 -10458.0
1568 -9756.0
1569 -9720.0
1570 -9540.0
1571 -9657.0
1572 -9585.0
1573 -9711.0
1574 -9882.0
1575 -10035.0
1576 -9621.0
1577 -9387.0
1578 -9162.0
1579 -9846.0
1580 -9477.0
1581 -9405.0
1582 -9576.0
1583 -9612.0
1584 -9675.0
1585 -8937.0
1586 -9126.0
1587 -9522.0
1588 -9981.0
1589 -9441.0
1590 -9594.0
1591 -9684.0
1592 -9756.0
1593 -9513.0
1594 -9657.0
1602 -7479.0
1603 -8595.0
1604 -8181.0
1605 -8289.0
1606 -8109.0
1607 -8442.0
1608 -8271.0
1609 -8262.0
1610 -8343.0
1611 -8568.0
1612 -8316.0
1613 -8280.0
1614 -8091.0
1615 -8073.0
1616 -8100.0
1617 -8289.0
1618 -7587.0
1619 -8235.0
1620 -8307.0
1621 -8199.0
1622 -8451.0
1623 -8001.0
1624 -8019.0
1625 -8091.0
1626 -8100.0
1627 -8199.0
1628 -7965.0
1629 -8307.0
1630 -8577.0
1631 -8478.0
1632 -8118.0
1633 -8055.0
1641 -6660.0
1642 -6975.0
1643 -6948.0
1644 -7155.0
1645 -6732.0
1646 -7056.0
1647 -7398.0
1648 -7200.0
1649 -6894.0
1650 -7272.0
1651 -7065.0
1652 -7218.0
1653 -6894.0
1654 -7515.0
1655 -7236.0
1656 -7362.0
1657 -6966.0
1658 -6948.0
1659 -7074.0
1660 -7074.0
1661 -7173.0
1662 -6939.0
1663 -7146.0
1664 -6903.0
1665 -6993.0
1666 -7164.0
1667 -7110.0
1668 -7380.0
1669 -7029.0
1670 -7173.0
1671 -7047.0
1672 -7254.0
1680 -5607.0
1681 -6039.0
1682 -5958.0
1683 -6057.0
1684 -5841.0
1685 -6057.0
1686 -6084.0
1687 -6156.0
1688 -6093.0
1689 -5868.0
1690 -5616.0
1691 -6102.0
1692 -6273.0
1693 -5886.0
1694 -6345.0
1695 -6183.0
1696 -6129.0
1697 -5904.0
1698 -6066.0
1699 -6345.0
1700 -5994.0
1701 -6084.0
1702 -5985.0
1703 -5976.0
1704 -6129.0
1705 -6219.0
1706 -5805.0
1707 -5868.0
1708 -6534.0
1709 -6183.0
1710 -6111.0
1711 -5994.0
1719 -4716.0
1720 -5220.0
1721 -5175.0
1722 -5004.0
1723 -5445.0
1724 -5679.0
1725 -5112.0
1726 -5427.0
1727 -4977.0
1728 -5490.0
1729 -5544.0
1730 -5121.0
1731 -5607.0
1732 -5670.0
1733 -5652.0
1734 -5490.0
1735 -4905.0
1736 -5679.0
1737 -5670.0
1738 -5166.0
1739 -5580.0
1740 -5355.0
1741 -5193.0
1742 -5616.0
1743 -4995.0
1744 -5652.0
1745 -5616.0
1746 -5130.0
1747 -5247.0
1748 -5472.0
1749 -5445.0
1750 -5760.0
1758 -3663.0
1759 -4113.0
1760 -4104.0
1761 -4455.0
1762 -3906.0
1763 -4374.0
1764 -4356.0
1765 -4302.0
1766 -3726.0
1767 -4320.0
1768 -4005.0
1769 -4167.0
1770 -4014.0
1771 -4572.0
1772 -4311.0
1773 -4131.0
1774 -3735.0
1775 -4104.0
1776 -4383.0
1777 -4131.0
1778 -4176.0
1779 -4050.0
1780 -4347.0
1781 -4509.0
1782 -3825.0
1783 -4275.0
1784 -4167.0
1785 -4068.0
1786 -3996.0
1787 -4365.0
1788 -4320.0
1789 -4275.0
1797 -2304.0
1798 -2979.0
1799 -3123.0
1800 -3042.0
1801 -3006.0
1802 -3042.0
1803 -3285.0
1804 -2997.0
1805 -2601.0
1806 -3006.0
1807 -3114.0
1808 -2925.0
1809 -2952.0
1810 -2646.0
1811 -3177.0
1812 -2844.0
1813 -2736.0
1814 -2943.0
1815 -3060.0
1816 -2871.0
1817 -3186.0
1818 -2763.0
1819 -3069.0
1820 -2835.0
1821 -2538.0
1822 -3123.0
1823 -3159.0
1824 -2916.0
1825 -3123.0
1826 -2700.0
1827 -3069.0
1828 -3141.0
1836 -1035.0
1837 -1584.0
1838 -1728.0
1839 -1746.0
1840 -1647.0
1841 -1809.0
1842 -1674.0
1843 -1791.0
1844 -1629.0
1845 -1926.0
1846 -1854.0
1847 -1620.0
1848 -1800.0
1849 -1791.0
1850 -1242.0
1851 -1791.0
1852 -1692.0
1853 -1638.0
1854 -1737.0
1855 -1962.0
1856 -1611.0
1857 -1872.0
1858 -1377.0
1859 -1782.0
1860 -1647.0
1861 -1917.0
1862 -1773.0
1863 -1719.0
1864 -1710.0
1865 -1647.0
1866 -1485.0
1867 -1782.0


==> figures/data/kernels/i-ooc.dgemm_NT.dat <==
38 -302850.0
77 -378117.0
116 -349452.0
155 -356418.0
194 -343728.0
233 -342603.0
272 -347985.0
311 -364248.0
350 -348660.0
389 -357300.0
428 -360054.0
467 -378090.0
506 -344664.0
545 -365076.0
584 -382176.0
623 -390303.0
662 -388584.0
701 -390789.0
740 -380340.0
779 -395883.0
818 -364284.0
857 -399573.0
896 -427599.0
935 -414639.0
974 -428049.0
1013 -449532.0
1052 -452250.0
1091 -428823.0
1130 -415350.0
1169 -391824.0
1208 -371106.0
1247 -346896.0
1286 -419265.0
1325 -344790.0
1364 -319428.0
1403 -293103.0
1442 -262764.0
1481 -238482.0
1520 -213543.0
1559 -189279.0
1598 -159408.0
1637 -128871.0
1676 -109125.0
1715 -87687.0
1754 -69273.0
1793 -51174.0
1832 -40068.0
1871 -27630.0


==> figures/data/kernels/i-ooc.dgemm_TN.dat <==
36 -689985.0
75 -610569.0
114 -558972.0
153 -578763.0
192 -627948.0
231 -620109.0
270 -546498.0
309 -580851.0
348 -639099.0
387 -666981.0
426 -610929.0
465 -627912.0
504 -668511.0
543 -676152.0
582 -694440.0
621 -755541.0
660 -911997.0
699 -1052397.0
738 -1119690.0
777 -1275651.0
816 -1444311.0
855 -1637064.0
894 -1892646.0
933 -2208708.0
972 -2591640.0
1011 -2898459.0
1050 -3055113.0
1089 -3060549.0
1128 -2946267.0
1167 -2779173.0
1206 -2568843.0
1245 -2331729.0
1284 -2425545.0
1323 -2342187.0
1362 -2045871.0
1401 -1775988.0
1440 -1495647.0
1479 -1240236.0
1518 -1011672.0
1557 -807570.0
1596 -894987.0
1635 -655119.0
1674 -455175.0
1713 -306297.0
1752 -192834.0
1791 -111240.0
1830 -58257.0
1869 -29106.0


==> figures/data/kernels/i-ooc.dgeqr2_.dat <==
1 190215.0
40 114255.0
79 116226.0
118 116100.0
157 91773.0
196 82521.0
235 43875.0
274 76905.0
313 71703.0
352 74097.0
391 47295.0
430 51039.0
469 41715.0
508 35262.0
547 27756.0
586 36018.0
625 21258.0
664 38997.0
703 -6012.0
742 10152.0
781 -3528.0
820 -21411.0
859 -10044.0
898 -38295.0
937 -38664.0
976 -77697.0
1015 -77625.0
1054 -80487.0
1093 -95931.0
1132 -92367.0
1171 -92574.0
1210 -101223.0
1249 -85644.0
1288 -77067.0
1327 -75249.0
1366 -70470.0
1405 -66474.0
1444 -61866.0
1483 -56466.0
1522 -52848.0
1561 -48546.0
1600 -46863.0
1639 -45747.0
1678 -42381.0
1717 -39924.0
1756 -34479.0
1795 -31698.0
1834 -27270.0
1873 -20187.0


==> figures/data/kernels/i-ooc.dlarft_.dat <==
2 -222633.0
41 -240588.0
80 -236043.0
119 -234999.0
158 -230085.0
197 -224919.0
236 -251829.0
275 -215676.0
314 -209187.0
353 -207711.0
392 -195273.0
431 -185274.0
470 -178866.0
509 -169632.0
548 -168660.0
587 -162333.0
626 -158535.0
665 -150741.0
704 -148023.0
743 -138069.0
782 -133029.0
821 -136926.0
860 -126153.0
899 -115110.0
938 -114129.0
977 -112266.0
1016 -102798.0
1055 -98532.0
1094 -97740.0
1133 -105390.0
1172 -91287.0
1211 -91800.0
1250 -91881.0
1289 -87345.0
1328 -77994.0
1367 -72252.0
1406 -70443.0
1445 -65448.0
1484 -58491.0
1523 -55566.0
1562 -51741.0
1601 -47682.0
1640 -42309.0
1679 -36054.0
1718 -34407.0
1757 -30879.0
1796 -28854.0
1835 -25542.0


==> figures/data/kernels/i-ooc.dtrmm_RLNU.dat <==
35 -103662.0
74 -262386.0
113 -258957.0
152 -259290.0
191 -240318.0
230 -250488.0
269 -240327.0
308 -239958.0
347 -238149.0
386 -233739.0
425 -229815.0
464 -224703.0
503 -222597.0
542 -222696.0
581 -214416.0
620 -210582.0
659 -217098.0
698 -224010.0
737 -205380.0
776 -200988.0
815 -193779.0
854 -192555.0
893 -189594.0
932 -182547.0
971 -181440.0
1010 -178038.0
1049 -182772.0
1088 -176931.0
1127 -175140.0
1166 -174177.0
1205 -172638.0
1244 -174303.0
1283 -169668.0
1322 -156753.0
1361 -145800.0
1400 -133443.0
1439 -123300.0
1478 -112518.0
1517 -102474.0
1556 -94248.0
1595 -84015.0
1634 -76005.0
1673 -68130.0
1712 -61164.0
1751 -50760.0
1790 -43407.0
1829 -35856.0
1868 -28575.0


==> figures/data/kernels/i-ooc.dtrmm_RLTU.dat <==
39 324.0
78 -7956.0
117 -1278.0
156 20808.0
195 24867.0
234 19701.0
273 17469.0
312 20835.0
351 25092.0
390 35136.0
429 26523.0
468 19134.0
507 16884.0
546 1449.0
585 -3672.0
624 -12798.0
663 -78534.0
702 -85392.0
741 -93645.0
780 -94986.0
819 -100125.0
858 -109674.0
897 -121923.0
936 -140904.0
975 -145440.0
1014 -160056.0
1053 -171054.0
1092 -178785.0
1131 -178848.0
1170 -172665.0
1209 -171099.0
1248 -169263.0
1287 -171963.0
1326 -157419.0
1365 -144936.0
1404 -131535.0
1443 -121518.0
1482 -111834.0
1521 -102843.0
1560 -92457.0
1599 -84429.0
1638 -76725.0
1677 -69030.0
1716 -59904.0
1755 -49095.0
1794 -41418.0
1833 -34488.0
1872 -27207.0


==> figures/data/kernels/i-ooc.dtrmm_RUNN.dat <==
37 -232767.0
76 -243387.0
115 -244116.0
154 -245205.0
193 -238005.0
232 -234522.0
271 -225261.0
310 -228357.0
349 -207603.0
388 -218655.0
427 -213147.0
466 -213561.0
505 -212868.0
544 -206406.0
583 -204570.0
622 -200160.0
661 -195903.0
700 -192033.0
739 -193149.0
778 -188730.0
817 -185976.0
856 -181791.0
895 -176868.0
934 -177111.0
973 -172710.0
1012 -173601.0
1051 -173484.0
1090 -176022.0
1129 -171819.0
1168 -172584.0
1207 -169398.0
1246 -168480.0
1285 -165609.0
1324 -152829.0
1363 -144072.0
1402 -132093.0
1441 -120393.0
1480 -113832.0
1519 -102132.0
1558 -93285.0
1597 -82935.0
1636 -74421.0
1675 -67581.0
1714 -57492.0
1753 -49041.0
1792 -40752.0
1831 -32643.0
1870 -26091.0


==> figures/data/kernels/i-repeat.dcopy_.dat <==
3 164250.0
4 13086.0
5 12960.0
6 13131.0
7 12681.0
8 13050.0
9 13068.0
10 12888.0
11 55026.0
12 13410.0
13 13203.0
14 13437.0
15 13392.0
16 13410.0
17 13374.0
18 13464.0
19 162711.0
20 13257.0
21 13050.0
22 12987.0
23 12906.0
24 12852.0
25 12708.0
26 12600.0
27 55530.0
28 12042.0
29 12456.0
30 12411.0
31 12438.0
32 12456.0
33 12438.0
34 12645.0
42 98010.0
43 1242.0
44 1377.0
45 1980.0
46 1764.0
47 1665.0
48 1683.0
49 1638.0
50 43560.0
51 1287.0
52 1413.0
53 1836.0
54 1710.0
55 1620.0
56 1656.0
57 1449.0
58 101178.0
59 1494.0
60 1467.0
61 1782.0
62 1746.0
63 1683.0
64 1782.0
65 1494.0
66 42723.0
67 1395.0
68 1413.0
69 1809.0
70 1782.0
71 1638.0
72 1746.0
73 1701.0
81 104211.0
82 1485.0
83 1548.0
84 1890.0
85 1800.0
86 1710.0
87 1746.0
88 1584.0
89 57060.0
90 1494.0
91 1296.0
92 1863.0
93 1746.0
94 1602.0
95 1629.0
96 1413.0
97 183483.0
98 1530.0
99 1458.0
100 1854.0
101 1710.0
102 1692.0
103 1710.0
104 1656.0
105 70038.0
106 1539.0
107 1386.0
108 1845.0
109 1728.0
110 1494.0
111 1683.0
112 1458.0
120 173556.0
121 1323.0
122 1656.0
123 1809.0
124 1692.0
125 1683.0
126 1701.0
127 1422.0
128 73764.0
129 1206.0
130 1494.0
131 1809.0
132 1593.0
133 1503.0
134 1593.0
135 1440.0
136 170262.0
137 1242.0
138 1620.0
139 1791.0
140 1683.0
141 1593.0
142 1701.0
143 1539.0
144 72927.0
145 1296.0
146 1440.0
147 1728.0
148 1638.0
149 1611.0
150 1611.0
151 1458.0
159 164466.0
160 1323.0
161 1269.0
162 2070.0
163 1620.0
164 1656.0
165 1665.0
166 1530.0
167 75825.0
168 1233.0
169 1359.0
170 1764.0
171 1530.0
172 1494.0
173 1485.0
174 1485.0
175 167265.0
176 1278.0
177 1485.0
178 1809.0
179 1548.0
180 1548.0
181 1593.0
182 1530.0
183 71154.0
184 1233.0
185 1161.0
186 1773.0
187 1674.0
188 1512.0
189 1665.0
190 1521.0
198 160281.0
199 1197.0
200 1521.0
201 1710.0
202 1728.0
203 1530.0
204 1548.0
205 1449.0
206 71964.0
207 1224.0
208 1188.0
209 1602.0
210 1602.0
211 1449.0
212 1539.0
213 1458.0
214 162162.0
215 1224.0
216 1449.0
217 1629.0
218 1728.0
219 1512.0
220 1665.0
221 1440.0
222 69714.0
223 1134.0
224 1287.0
225 1719.0
226 1773.0
227 1530.0
228 1485.0
229 1413.0
237 155115.0
238 1125.0
239 1251.0
240 1647.0
241 1575.0
242 1683.0
243 1656.0
244 1494.0
245 70515.0
246 1206.0
247 1260.0
248 1584.0
249 1566.0
250 1647.0
251 1386.0
252 1521.0
253 157581.0
254 1260.0
255 1296.0
256 1575.0
257 1602.0
258 1656.0
259 1611.0
260 1449.0
261 69408.0
262 1143.0
263 1332.0
264 1494.0
265 1521.0
266 1737.0
267 1557.0
268 1431.0
276 151416.0
277 1035.0
278 1305.0
279 1602.0
280 1548.0
281 1494.0
282 1665.0
283 1359.0
284 70245.0
285 1134.0
286 1260.0
287 1494.0
288 1530.0
289 1422.0
290 1674.0
291 1368.0
292 154755.0
293 1161.0
294 1296.0
295 1557.0
296 1503.0
297 1476.0
298 1692.0
299 1413.0
300 65700.0
301 1170.0
302 1224.0
303 1593.0
304 1530.0
305 1494.0
306 1593.0
307 1395.0
315 151236.0
316 963.0
317 1206.0
318 1494.0
319 1377.0
320 1458.0
321 1530.0
322 1557.0
323 66051.0
324 1179.0
325 1233.0
326 1557.0
327 1458.0
328 1422.0
329 1287.0
330 1512.0
331 152307.0
332 1215.0
333 1224.0
334 1467.0
335 1404.0
336 1458.0
337 1449.0
338 1431.0
339 63405.0
340 1143.0
341 1152.0
342 1458.0
343 1476.0
344 1440.0
345 1332.0
346 1467.0
354 149274.0
355 1161.0
356 1161.0
357 1485.0
358 1422.0
359 1503.0
360 1431.0
361 1206.0
362 64404.0
363 1062.0
364 1089.0
365 1458.0
366 1350.0
367 1305.0
368 1377.0
369 1395.0
370 150957.0
371 1197.0
372 1188.0
373 1413.0
374 1368.0
375 1323.0
376 1440.0
377 1287.0
378 61713.0
379 1035.0
380 1134.0
381 1440.0
382 1368.0
383 1395.0
384 1368.0
385 1251.0
393 145539.0
394 1260.0
395 1080.0
396 1350.0
397 1404.0
398 1332.0
399 1377.0
400 1260.0
401 62028.0
402 1233.0
403 1080.0
404 1413.0
405 1386.0
406 1260.0
407 1296.0
408 1242.0
409 145476.0
410 1296.0
411 1287.0
412 1431.0
413 1332.0
414 1278.0
415 1386.0
416 1161.0
417 59067.0
418 1242.0
419 1143.0
420 1413.0
421 1341.0
422 1260.0
423 1458.0
424 1188.0
432 139806.0
433 1008.0
434 1341.0
435 1404.0
436 1386.0
437 1260.0
438 1413.0
439 1206.0
440 62415.0
441 1017.0
442 1224.0
443 1377.0
444 1368.0
445 1260.0
446 1332.0
447 1215.0
448 142254.0
449 1053.0
450 1440.0
451 1458.0
452 1305.0
453 1251.0
454 1260.0
455 1197.0
456 58806.0
457 1035.0
458 1215.0
459 1341.0
460 1296.0
461 1269.0
462 1296.0
463 1206.0
471 137133.0
472 1188.0
473 927.0
474 1467.0
475 1296.0
476 1242.0
477 1296.0
478 1224.0
479 57690.0
480 999.0
481 990.0
482 1494.0
483 1251.0
484 1314.0
485 1386.0
486 1143.0
487 136800.0
488 1071.0
489 1188.0
490 1521.0
491 1314.0
492 1314.0
493 1341.0
494 1143.0
495 55620.0
496 990.0
497 1107.0
498 1611.0
499 1341.0
500 1188.0
501 1206.0
502 1224.0
510 130851.0
511 891.0
512 1125.0
513 1269.0
514 1458.0
515 1269.0
516 1305.0
517 1206.0
518 56565.0
519 963.0
520 1035.0
521 1215.0
522 1404.0
523 1224.0
524 1161.0
525 1098.0
526 131850.0
527 1026.0
528 1125.0
529 1386.0
530 1431.0
531 1251.0
532 1269.0
533 1179.0
534 52776.0
535 999.0
536 1017.0
537 1287.0
538 1386.0
539 1233.0
540 1305.0
541 1053.0
549 126423.0
550 855.0
551 909.0
552 1188.0
553 1323.0
554 1350.0
555 1206.0
556 1188.0
557 52713.0
558 855.0
559 1035.0
560 1260.0
561 1215.0
562 1350.0
563 1179.0
564 1143.0
565 122616.0
566 1080.0
567 1044.0
568 1242.0
569 1206.0
570 1458.0
571 1206.0
572 1071.0
573 51255.0
574 972.0
575 936.0
576 1278.0
577 1188.0
578 1260.0
579 1116.0
580 1260.0
588 117963.0
589 846.0
590 900.0
591 1125.0
592 1143.0
593 1188.0
594 1359.0
595 1107.0
596 49257.0
597 972.0
598 900.0
599 1170.0
600 1251.0
601 1116.0
602 1341.0
603 945.0
604 116136.0
605 1044.0
606 972.0
607 1170.0
608 1242.0
609 1098.0
610 1404.0
611 1062.0
612 46926.0
613 909.0
614 945.0
615 1161.0
616 1089.0
617 1152.0
618 1296.0
619 945.0
627 112023.0
628 882.0
629 855.0
630 1098.0
631 1152.0
632 1125.0
633 1098.0
634 1314.0
635 46143.0
636 864.0
637 891.0
638 1107.0
639 1080.0
640 1116.0
641 1062.0
642 1170.0
643 105210.0
644 1035.0
645 963.0
646 1152.0
647 1116.0
648 1098.0
649 1170.0
650 1206.0
651 45063.0
652 828.0
653 873.0
654 1215.0
655 1179.0
656 1098.0
657 1080.0
658 1152.0
666 95958.0
667 963.0
668 783.0
669 1008.0
670 1044.0
671 1062.0
672 1071.0
673 981.0
674 44892.0
675 855.0
676 837.0
677 1098.0
678 1062.0
679 1062.0
680 1116.0
681 990.0
682 91404.0
683 891.0
684 936.0
685 1071.0
686 1035.0
687 1053.0
688 1098.0
689 1017.0
690 42912.0
691 882.0
692 837.0
693 1080.0
694 1116.0
695 1161.0
696 1017.0
697 963.0
705 83889.0
706 1512.0
707 756.0
708 990.0
709 1053.0
710 954.0
711 1089.0
712 954.0
713 41004.0
714 1017.0
715 801.0
716 999.0
717 990.0
718 1044.0
719 1089.0
720 927.0
721 84600.0
722 1215.0
723 882.0
724 1143.0
725 1035.0
726 1008.0
727 1071.0
728 972.0
729 38718.0
730 1125.0
731 774.0
732 1053.0
733 963.0
734 981.0
735 1062.0
736 990.0
744 75159.0
745 873.0
746 855.0
747 972.0
748 1017.0
749 1035.0
750 891.0
751 972.0
752 37575.0
753 747.0
754 972.0
755 1053.0
756 1026.0
757 927.0
758 981.0
759 855.0
760 70911.0
761 936.0
762 1017.0
763 1089.0
764 981.0
765 945.0
766 981.0
767 873.0
768 36774.0
769 846.0
770 909.0
771 963.0
772 1080.0
773 963.0
774 999.0
775 918.0
783 65952.0
784 612.0
785 684.0
786 1143.0
787 945.0
788 954.0
789 1008.0
790 864.0
791 33525.0
792 702.0
793 756.0
794 1062.0
795 918.0
796 909.0
797 1035.0
798 837.0
799 60111.0
800 864.0
801 702.0
802 1116.0
803 945.0
804 1008.0
805 945.0
806 963.0
807 33120.0
808 711.0
809 747.0
810 1242.0
811 972.0
812 990.0
813 990.0
814 837.0
822 54963.0
823 774.0
824 639.0
825 810.0
826 1116.0
827 909.0
828 936.0
829 927.0
830 28053.0
831 756.0
832 729.0
833 963.0
834 1044.0
835 900.0
836 927.0
837 819.0
838 47250.0
839 900.0
840 792.0
841 918.0
842 1098.0
843 927.0
844 963.0
845 891.0
846 27126.0
847 738.0
848 783.0
849 954.0
850 1116.0
851 927.0
852 864.0
853 864.0
861 43191.0
862 369.0
863 351.0
864 459.0
865 477.0
866 675.0
867 549.0
868 486.0
869 23463.0
870 270.0
871 369.0
872 477.0
873 567.0
874 702.0
875 522.0
876 387.0
877 36828.0
878 531.0
879 387.0
880 558.0
881 576.0
882 612.0
883 603.0
884 342.0
885 22689.0
886 396.0
887 306.0
888 468.0
889 549.0
890 630.0
891 567.0
892 468.0
900 31644.0
901 738.0
902 648.0
903 801.0
904 846.0
905 828.0
906 1008.0
907 783.0
908 17433.0
909 621.0
910 693.0
911 828.0
912 828.0
913 855.0
914 1017.0
915 720.0
916 26361.0
917 873.0
918 684.0
919 936.0
920 864.0
921 819.0
922 981.0
923 765.0
924 16587.0
925 684.0
926 621.0
927 873.0
928 882.0
929 846.0
930 1071.0
931 837.0
939 21600.0
940 846.0
941 558.0
942 720.0
943 819.0
944 819.0
945 783.0
946 927.0
947 12897.0
948 594.0
949 639.0
950 828.0
951 864.0
952 765.0
953 747.0
954 999.0
955 16047.0
956 801.0
957 693.0
958 873.0
959 819.0
960 711.0
961 774.0
962 864.0
963 12150.0
964 648.0
965 639.0
966 810.0
967 819.0
968 756.0
969 846.0
970 945.0
978 16713.0
979 702.0
980 558.0
981 810.0
982 738.0
983 738.0
984 747.0
985 720.0
986 10242.0
987 612.0
988 576.0
989 801.0
990 729.0
991 738.0
992 702.0
993 702.0
994 11286.0
995 891.0
996 648.0
997 765.0
998 729.0
999 756.0
1000 756.0
1001 720.0
1002 9594.0
1003 585.0
1004 675.0
1005 765.0
1006 783.0
1007 774.0
1008 828.0
1009 738.0
1017 10674.0
1018 873.0
1019 513.0
1020 648.0
1021 720.0
1022 693.0
1023 657.0
1024 684.0
1025 6741.0
1026 702.0
1027 522.0
1028 729.0
1029 774.0
1030 684.0
1031 666.0
1032 675.0
1033 6849.0
1034 1008.0
1035 612.0
1036 747.0
1037 729.0
1038 684.0
1039 675.0
1040 594.0
1041 6093.0
1042 720.0
1043 567.0
1044 783.0
1045 765.0
1046 666.0
1047 756.0
1048 720.0
1056 6192.0
1057 648.0
1058 729.0
1059 648.0
1060 630.0
1061 630.0
1062 612.0
1063 639.0
1064 4347.0
1065 513.0
1066 711.0
1067 693.0
1068 648.0
1069 621.0
1070 720.0
1071 684.0
1072 4167.0
1073 720.0
1074 801.0
1075 729.0
1076 675.0
1077 702.0
1078 666.0
1079 612.0
1080 3735.0
1081 585.0
1082 747.0
1083 711.0
1084 684.0
1085 684.0
1086 711.0
1087 657.0
1095 4374.0
1096 567.0
1097 459.0
1098 828.0
1099 603.0
1100 639.0
1101 585.0
1102 531.0
1103 2754.0
1104 477.0
1105 540.0
1106 828.0
1107 603.0
1108 639.0
1109 621.0
1110 621.0
1111 2691.0
1112 738.0
1113 549.0
1114 864.0
1115 648.0
1116 666.0
1117 675.0
1118 621.0
1119 2259.0
1120 477.0
1121 558.0
1122 891.0
1123 675.0
1124 684.0
1125 621.0
1126 594.0
1134 2115.0
1135 666.0
1136 477.0
1137 567.0
1138 702.0
1139 585.0
1140 576.0
1141 513.0
1142 1539.0
1143 432.0
1144 459.0
1145 612.0
1146 783.0
1147 576.0
1148 603.0
1149 531.0
1150 1359.0
1151 612.0
1152 558.0
1153 666.0
1154 783.0
1155 585.0
1156 621.0
1157 603.0
1158 1422.0
1159 495.0
1160 495.0
1161 648.0
1162 765.0
1163 594.0
1164 594.0
1165 540.0
1173 1476.0
1174 630.0
1175 405.0
1176 576.0
1177 558.0
1178 693.0
1179 531.0
1180 540.0
1181 927.0
1182 468.0
1183 477.0
1184 531.0
1185 531.0
1186 711.0
1187 585.0
1188 477.0
1189 981.0
1190 675.0
1191 567.0
1192 612.0
1193 612.0
1194 783.0
1195 567.0
1196 540.0
1197 990.0
1198 432.0
1199 495.0
1200 612.0
1201 585.0
1202 693.0
1203 585.0
1204 513.0
1212 1305.0
1213 513.0
1214 396.0
1215 486.0
1216 504.0
1217 495.0
1218 621.0
1219 486.0
1220 927.0
1221 396.0
1222 423.0
1223 522.0
1224 549.0
1225 477.0
1226 675.0
1227 459.0
1228 882.0
1229 540.0
1230 486.0
1231 621.0
1232 486.0
1233 522.0
1234 738.0
1235 459.0
1236 873.0
1237 432.0
1238 432.0
1239 594.0
1240 630.0
1241 504.0
1242 729.0
1243 477.0
1251 1413.0
1252 594.0
1253 333.0
1254 468.0
1255 477.0
1256 450.0
1257 441.0
1258 585.0
1259 810.0
1260 360.0
1261 333.0
1262 504.0
1263 486.0
1264 441.0
1265 459.0
1266 585.0
1267 855.0
1268 378.0
1269 414.0
1270 477.0
1271 468.0
1272 495.0
1273 441.0
1274 765.0
1275 1269.0
1276 432.0
1277 405.0
1278 522.0
1279 450.0
1280 495.0
1281 477.0
1282 639.0
1290 1611.0
1291 495.0
1292 405.0
1293 459.0
1294 468.0
1295 432.0
1296 378.0
1297 360.0
1298 738.0
1299 297.0
1300 387.0
1301 459.0
1302 468.0
1303 441.0
1304 432.0
1305 405.0
1306 783.0
1307 396.0
1308 378.0
1309 495.0
1310 459.0
1311 450.0
1312 414.0
1313 360.0
1314 738.0
1315 396.0
1316 369.0
1317 459.0
1318 495.0
1319 504.0
1320 477.0
1321 450.0
1329 999.0
1330 693.0
1331 351.0
1332 450.0
1333 342.0
1334 405.0
1335 333.0
1336 342.0
1337 414.0
1338 459.0
1339 342.0
1340 432.0
1341 468.0
1342 414.0
1343 405.0
1344 351.0
1345 414.0
1346 432.0
1347 324.0
1348 423.0
1349 387.0
1350 378.0
1351 396.0
1352 360.0
1353 405.0
1354 495.0
1355 387.0
1356 405.0
1357 432.0
1358 405.0
1359 405.0
1360 396.0
1368 792.0
1369 459.0
1370 495.0
1371 396.0
1372 324.0
1373 360.0
1374 306.0
1375 324.0
1376 396.0
1377 252.0
1378 459.0
1379 387.0
1380 360.0
1381 405.0
1382 342.0
1383 324.0
1384 351.0
1385 252.0
1386 441.0
1387 432.0
1388 360.0
1389 387.0
1390 342.0
1391 333.0
1392 360.0
1393 279.0
1394 423.0
1395 369.0
1396 405.0
1397 342.0
1398 360.0
1399 333.0
1407 792.0
1408 342.0
1409 279.0
1410 459.0
1411 279.0
1412 333.0
1413 279.0
1414 279.0
1415 351.0
1416 216.0
1417 171.0
1418 513.0
1419 351.0
1420 315.0
1421 288.0
1422 279.0
1423 333.0
1424 252.0
1425 270.0
1426 495.0
1427 369.0
1428 360.0
1429 315.0
1430 306.0
1431 360.0
1432 252.0
1433 306.0
1434 522.0
1435 414.0
1436 315.0
1437 270.0
1438 288.0
1446 657.0
1447 459.0
1448 225.0
1449 279.0
1450 432.0
1451 270.0
1452 243.0
1453 225.0
1454 279.0
1455 189.0
1456 243.0
1457 270.0
1458 423.0
1459 279.0
1460 315.0
1461 279.0
1462 378.0
1463 252.0
1464 207.0
1465 297.0
1466 495.0
1467 270.0
1468 315.0
1469 261.0
1470 261.0
1471 189.0
1472 261.0
1473 324.0
1474 450.0
1475 324.0
1476 315.0
1477 252.0
1485 621.0
1486 459.0
1487 234.0
1488 252.0
1489 225.0
1490 387.0
1491 216.0
1492 234.0
1493 234.0
1494 180.0
1495 162.0
1496 234.0
1497 279.0
1498 396.0
1499 198.0
1500 252.0
1501 279.0
1502 207.0
1503 198.0
1504 243.0
1505 297.0
1506 414.0
1507 243.0
1508 270.0
1509 306.0
1510 189.0
1511 171.0
1512 234.0
1513 297.0
1514 405.0
1515 252.0
1516 252.0
1524 576.0
1525 432.0
1526 198.0
1527 234.0
1528 243.0
1529 162.0
1530 369.0
1531 171.0
1532 216.0
1533 135.0
1534 171.0
1535 153.0
1536 252.0
1537 198.0
1538 324.0
1539 234.0
1540 261.0
1541 153.0
1542 171.0
1543 207.0
1544 234.0
1545 171.0
1546 360.0
1547 207.0
1548 243.0
1549 126.0
1550 180.0
1551 234.0
1552 189.0
1553 189.0
1554 414.0
1555 126.0
1563 630.0
1564 450.0
1565 162.0
1566 216.0
1567 189.0
1568 171.0
1569 162.0
1570 306.0
1571 198.0
1572 117.0
1573 180.0
1574 162.0
1575 144.0
1576 189.0
1577 180.0
1578 333.0
1579 171.0
1580 180.0
1581 117.0
1582 189.0
1583 117.0
1584 180.0
1585 162.0
1586 252.0
1587 144.0
1588 117.0
1589 126.0
1590 162.0
1591 225.0
1592 216.0
1593 189.0
1594 342.0
1602 765.0
1603 225.0
1604 198.0
1605 162.0
1606 126.0
1607 162.0
1608 90.0
1609 81.0
1610 369.0
1611 90.0
1612 99.0
1613 117.0
1614 180.0
1615 180.0
1616 144.0
1617 99.0
1618 351.0
1619 72.0
1620 99.0
1621 135.0
1622 135.0
1623 171.0
1624 135.0
1625 99.0
1626 342.0
1627 36.0
1628 126.0
1629 99.0
1630 144.0
1631 135.0
1632 72.0
1633 81.0
1641 522.0
1642 540.0
1643 171.0
1644 171.0
1645 144.0
1646 72.0
1647 108.0
1648 126.0
1649 135.0
1650 261.0
1651 90.0
1652 54.0
1653 54.0
1654 144.0
1655 108.0
1656 90.0
1657 171.0
1658 261.0
1659 54.0
1660 126.0
1661 144.0
1662 108.0
1663 108.0
1664 108.0
1665 144.0
1666 189.0
1667 126.0
1668 153.0
1669 99.0
1670 99.0
1671 117.0
1672 18.0
1680 342.0
1681 198.0
1682 360.0
1683 126.0
1684 54.0
1685 54.0
1686 36.0
1687 18.0
1688 72.0
1689 72.0
1690 189.0
1691 90.0
1692 81.0
1693 99.0
1694 90.0
1695 63.0
1696 117.0
1697 -18.0
1698 189.0
1699 90.0
1700 63.0
1701 27.0
1702 72.0
1703 72.0
1704 135.0
1705 18.0
1706 171.0
1707 45.0
1708 9.0
1709 54.0
1710 90.0
1711 36.0
1719 738.0
1720 207.0
1721 90.0
1722 288.0
1723 -18.0
1724 -27.0
1725 -36.0
1726 -45.0
1727 396.0
1728 -63.0
1729 -63.0
1730 198.0
1731 -45.0
1732 -36.0
1733 -72.0
1734 -108.0
1735 495.0
1736 -36.0
1737 -27.0
1738 216.0
1739 -54.0
1740 -63.0
1741 -90.0
1742 -81.0
1743 513.0
1744 -90.0
1745 -72.0
1746 297.0
1747 207.0
1748 63.0
1749 -54.0
1750 -63.0
1758 783.0
1759 252.0
1760 117.0
1761 54.0
1762 459.0
1763 63.0
1764 81.0
1765 45.0
1766 468.0
1767 45.0
1768 54.0
1769 54.0
1770 342.0
1771 63.0
1772 135.0
1773 81.0
1774 477.0
1775 45.0
1776 54.0
1777 36.0
1778 315.0
1779 54.0
1780 72.0
1781 63.0
1782 477.0
1783 36.0
1784 36.0
1785 27.0
1786 306.0
1787 45.0
1788 45.0
1789 45.0
1797 657.0
1798 36.0
1799 81.0
1800 63.0
1801 99.0
1802 351.0
1803 54.0
1804 45.0
1805 288.0
1806 18.0
1807 18.0
1808 18.0
1809 27.0
1810 297.0
1811 99.0
1812 162.0
1813 288.0
1814 18.0
1815 18.0
1816 18.0
1817 27.0
1818 369.0
1819 117.0
1820 81.0
1821 306.0
1822 18.0
1823 18.0
1824 18.0
1825 18.0
1826 306.0
1827 27.0
1828 27.0
1836 540.0
1837 36.0
1838 36.0
1839 18.0
1840 18.0
1841 18.0
1842 360.0
1843 18.0
1844 162.0
1845 9.0
1846 18.0
1847 18.0
1848 18.0
1849 18.0
1850 360.0
1851 90.0
1852 144.0
1853 108.0
1854 18.0
1855 18.0
1856 9.0
1857 18.0
1858 360.0
1859 27.0
1860 171.0
1861 18.0
1862 18.0
1863 18.0
1864 18.0
1865 18.0
1866 270.0
1867 54.0


==> figures/data/kernels/i-repeat.dgemm_NT.dat <==
38 -48861.0
77 -128475.0
116 -107415.0
155 -359244.0
194 -123534.0
233 -128556.0
272 -423324.0
311 -165249.0
350 -138681.0
389 -153936.0
428 -162513.0
467 -168831.0
506 -144819.0
545 -163215.0
584 -166419.0
623 -171927.0
662 -333558.0
701 -113166.0
740 -101772.0
779 -95220.0
818 -28332.0
857 -39708.0
896 -82647.0
935 55863.0
974 50922.0
1013 30951.0
1052 17775.0
1091 17370.0
1130 15327.0
1169 5823.0
1208 8748.0
1247 3249.0
1286 18756.0
1325 14166.0
1364 14688.0
1403 11070.0
1442 12357.0
1481 4932.0
1520 8415.0
1559 2097.0
1598 5310.0
1637 11430.0
1676 3825.0
1715 2907.0
1754 2925.0
1793 963.0
1832 387.0
1871 -45.0


==> figures/data/kernels/i-repeat.dgemm_TN.dat <==
36 1700019.0
75 1682415.0
114 1630251.0
153 1517085.0
192 1476081.0
231 1433106.0
270 1190592.0
309 1098522.0
348 1689093.0
387 1651581.0
426 1653273.0
465 1647117.0
504 1606347.0
543 1570374.0
582 1560204.0
621 1517094.0
660 1707552.0
699 1451646.0
738 1480446.0
777 1379304.0
816 1291635.0
855 1239264.0
894 682299.0
933 1019331.0
972 741348.0
1011 502911.0
1050 277956.0
1089 135252.0
1128 70848.0
1167 28773.0
1206 16812.0
1245 9270.0
1284 269334.0
1323 21384.0
1362 12105.0
1401 5328.0
1440 5994.0
1479 -4086.0
1518 4779.0
1557 3771.0
1596 2178.0
1635 1332.0
1674 1755.0
1713 1188.0
1752 792.0
1791 576.0
1830 486.0
1869 108.0


==> figures/data/kernels/i-repeat.dgeqr2_.dat <==
1 406143.0
40 327978.0
79 331056.0
118 327609.0
157 302004.0
196 291258.0
235 278721.0
274 271053.0
313 270396.0
352 266247.0
391 237618.0
430 237717.0
469 220995.0
508 213561.0
547 202104.0
586 204669.0
625 188757.0
664 197487.0
703 154548.0
742 166680.0
781 149175.0
820 126423.0
859 128079.0
898 95787.0
937 87741.0
976 52956.0
1015 33075.0
1054 33480.0
1093 23301.0
1132 11691.0
1171 6480.0
1210 3879.0
1249 5724.0
1288 7695.0
1327 1836.0
1366 6678.0
1405 7182.0
1444 8145.0
1483 7713.0
1522 6849.0
1561 7767.0
1600 6660.0
1639 5679.0
1678 3726.0
1717 1440.0
1756 4500.0
1795 4887.0
1834 5013.0
1873 4437.0


==> figures/data/kernels/i-repeat.dlarft_.dat <==
2 28350.0
41 7569.0
80 13680.0
119 15858.0
158 15327.0
197 15111.0
236 16803.0
275 22176.0
314 30393.0
353 27702.0
392 28989.0
431 31662.0
470 32724.0
509 36333.0
548 36207.0
587 36585.0
626 41553.0
665 35604.0
704 37818.0
743 36774.0
782 35991.0
821 34299.0
860 12465.0
899 35307.0
938 34200.0
977 29961.0
1016 35181.0
1055 32121.0
1094 27972.0
1133 17181.0
1172 22716.0
1211 19377.0
1250 16164.0
1289 15813.0
1328 18873.0
1367 20097.0
1406 17082.0
1445 16740.0
1484 17460.0
1523 16155.0
1562 15345.0
1601 15975.0
1640 17262.0
1679 17199.0
1718 15687.0
1757 15480.0
1796 13158.0
1835 14013.0


==> figures/data/kernels/i-repeat.dtrmm_RLNU.dat <==
35 180576.0
74 13824.0
113 14004.0
152 13455.0
191 25596.0
230 13482.0
269 15300.0
308 13383.0
347 13536.0
386 14427.0
425 14418.0
464 14310.0
503 13833.0
542 14112.0
581 14202.0
620 13950.0
659 12834.0
698 13482.0
737 12942.0
776 12510.0
815 13032.0
854 12447.0
893 6651.0
932 12204.0
971 11745.0
1010 11187.0
1049 8865.0
1088 5814.0
1127 4572.0
1166 3339.0
1205 1350.0
1244 1485.0
1283 1386.0
1322 1917.0
1361 1422.0
1400 1035.0
1439 909.0
1478 837.0
1517 873.0
1556 1089.0
1595 873.0
1634 1278.0
1673 882.0
1712 603.0
1751 513.0
1790 729.0
1829 423.0
1868 666.0


==> figures/data/kernels/i-repeat.dtrmm_RLTU.dat <==
39 279180.0
78 268713.0
117 272421.0
156 289575.0
195 288531.0
234 285228.0
273 276102.0
312 274491.0
351 272844.0
390 282123.0
429 269208.0
468 262431.0
507 253944.0
546 238707.0
585 223902.0
624 209016.0
663 144531.0
702 134325.0
741 123507.0
780 116235.0
819 107136.0
858 92637.0
897 76761.0
936 57420.0
975 45675.0
1014 29970.0
1053 14445.0
1092 5265.0
1131 1908.0
1170 1602.0
1209 729.0
1248 792.0
1287 1098.0
1326 297.0
1365 432.0
1404 477.0
1443 243.0
1482 351.0
1521 -63.0
1560 -54.0
1599 -207.0
1638 -81.0
1677 -153.0
1716 -243.0
1755 -288.0
1794 279.0
1833 -153.0
1872 243.0


==> figures/data/kernels/i-repeat.dtrmm_RUNN.dat <==
37 42525.0
76 29934.0
115 28719.0
154 27693.0
193 25362.0
232 24579.0
271 28053.0
310 24192.0
349 40311.0
388 27045.0
427 26748.0
466 24498.0
505 23094.0
544 23112.0
583 22968.0
622 22851.0
661 24516.0
700 23859.0
739 21852.0
778 21708.0
817 20601.0
856 20583.0
895 16848.0
934 19287.0
973 18945.0
1012 15138.0
1051 10773.0
1090 8136.0
1129 4725.0
1168 2106.0
1207 1269.0
1246 1719.0
1285 4446.0
1324 1764.0
1363 621.0
1402 837.0
1441 306.0
1480 225.0
1519 225.0
1558 -54.0
1597 81.0
1636 -27.0
1675 -108.0
1714 306.0
1753 -99.0
1792 522.0
1831 774.0
1870 207.0


==> figures/data/kernels/i-smooth.dcopy_.dat <==
3 65486.828371
4 -86158.642539
5 -87185.542436
6 -86872.371492
7 -86572.816735
8 -86649.636037
9 -85197.007186
10 -85920.345824
11 -44994.239219
12 -85264.652293
13 -85712.474846
14 -85736.861909
15 -85861.903833
16 -85380.084531
17 -85398.868412
18 -86316.287645
19 63313.705853
20 -84981.007186
21 -86649.548939
22 -85277.658795
23 -86989.719883
24 -85831.913586
25 -88007.881074
26 -86511.64579
27 -44793.713381
28 -88691.619781
29 -87466.45859
30 -86352.868412
31 -88402.661704
32 -88117.535934
33 -86637.384497
34 -87723.452087
42 47486.5536431
43 -49860.0122414
44 -47965.7963263
45 -47788.4002136
46 -47784.5141426
47 -47378.8525146
48 -47248.9380051
49 -47730.742722
50 -5465.0320468
51 -47617.1307038
52 -48022.8808273
53 -47150.3113295
54 -47821.8416773
55 -48120.6546936
56 -47800.5880403
57 -47161.3619891
58 52182.5396591
59 -48564.1283478
60 -48059.1223721
61 -47866.4175969
62 -47515.7399508
63 -48720.3701374
64 -47399.2552732
65 -47521.7001259
66 -6240.5592869
67 -48380.1439434
68 -47605.994436
69 -46541.6176611
70 -47640.9209728
71 -47650.127519
72 -47399.0474759
73 -48122.9706138
81 56185.7818527
82 -46155.6804746
83 -46965.7906647
84 -45371.2591149
85 -45855.7966265
86 -45692.6466335
87 -46325.2589626
88 -46303.6988029
89 10182.9237078
90 -45790.9289601
91 -46175.3755504
92 -45696.2130888
93 -46254.6743144
94 -46483.1519714
95 -45897.3000612
96 -46448.7163034
97 135457.994261
98 -46689.8964108
99 -46174.4050135
100 -45375.7227324
101 -45932.3613473
102 -47070.8321371
103 -46348.7941683
104 -46967.4782456
105 22311.9043751
106 -46189.9295625
107 -46437.1291118
108 -46260.3143407
109 -45949.4435535
110 -46091.7563232
111 -45858.3159421
112 -46342.0754049
120 127393.856189
121 -44552.6612324
122 -43994.1505187
123 -43693.7056577
124 -44164.5983235
125 -44589.1267266
126 -44364.2205793
127 -44651.4284992
128 28141.045658
129 -44406.6907032
130 -44937.05621
131 -43511.2610053
132 -44080.6561484
133 -44825.9599707
134 -44240.3828478
135 -44711.0102616
136 124305.433773
137 -45406.6908051
138 -44090.7871688
139 -43982.7855866
140 -44471.1850522
141 -44531.2356049
142 -44312.0376679
143 -43623.9783613
144 26205.1515545
145 -45399.3785853
146 -45140.1833803
147 -44083.4096732
148 -44614.2780829
149 -44031.9299047
150 -44277.2159768
151 -44528.023352
159 120324.675582
160 -42615.7342881
161 -42882.3456724
162 -42469.9856061
163 -43430.8796627
164 -42678.9285647
165 -42730.6701312
166 -43177.7511396
167 31306.3693372
168 -43420.3092451
169 -43154.4054545
170 -42410.8123689
171 -42063.9059837
172 -43756.0370304
173 -42427.8929671
174 -42880.3989618
175 122658.949878
176 -42499.4433491
177 -42339.4748655
178 -42677.1710615
179 -42706.3762101
180 -42872.4585068
181 -42871.4159908
182 -43114.5773882
183 26785.5377097
184 -43215.5807475
185 -44089.1545485
186 -43081.0465873
187 -42941.0029396
188 -43192.8022213
189 -43123.1156943
190 -43625.2128065
198 117590.920164
199 -41540.9835121
200 -41623.6614857
201 -40876.608669
202 -41825.6543166
203 -41401.7674106
204 -42970.181392
205 -42242.2838344
206 28006.5231904
207 -42626.7786742
208 -43197.4820013
209 -41168.9244065
210 -40825.6700072
211 -42000.6346632
212 -41420.7662557
213 -41408.1780725
214 119557.881271
215 -41432.4429495
216 -41232.3523489
217 -41164.8754174
218 -41381.4148919
219 -41877.5315776
220 -40915.9169406
221 -41001.8987194
222 26764.084003
223 -41130.8369056
224 -41558.2537237
225 -41834.7453516
226 -41194.8504399
227 -41238.8441879
228 -41400.5742306
229 -41670.3306182
237 113560.446733
238 -40336.4528087
239 -39816.63442
240 -39617.163276
241 -39410.3249908
242 -39235.7601251
243 -39290.7399759
244 -40142.3648783
245 29335.9865959
246 -39483.6100895
247 -40222.721232
248 -39815.0455838
249 -40343.4839558
250 -39127.0786769
251 -39186.4287834
252 -39012.2580858
253 116076.880996
254 -39104.3396233
255 -39789.2154959
256 -39179.7544989
257 -39400.7115278
258 -39735.3417038
259 -39504.4609464
260 -40114.2972196
261 27946.9835127
262 -40365.8993731
263 -40874.3221397
264 -39118.0161686
265 -39994.8036633
266 -39607.2521783
267 -39706.7160832
268 -40581.944238
276 112643.032158
277 -37907.5015855
278 -38370.3368783
279 -38079.5697228
280 -38280.5618464
281 -37346.4981753
282 -37599.5497206
283 -37711.737156
284 30618.6198896
285 -38421.9390791
286 -38851.8345744
287 -38897.0690701
288 -37558.6030678
289 -37791.9007034
290 -37723.087684
291 -37767.6221643
292 116013.119146
293 -37868.8354406
294 -37704.3088418
295 -38026.4752401
296 -38082.53509
297 -37975.0199562
298 -37460.729462
299 -37760.5920397
300 27001.8785587
301 -38475.0674821
302 -38268.1059211
303 -37610.0455386
304 -38393.3477704
305 -36777.1128624
306 -37374.9939963
307 -38357.2489745
315 112510.62779
316 -36540.4724428
317 -36112.5265937
318 -36624.55878
319 -35872.7674456
320 -36015.3809891
321 -36044.7886006
322 -35937.6747972
323 27796.953833
324 -36862.9483416
325 -36339.3715888
326 -35064.4774023
327 -36611.5757687
328 -36178.1787979
329 -36265.050577
330 -36090.9980787
331 114329.839756
332 -36405.8446678
333 -36162.4156712
334 -36229.52786
335 -36031.3143659
336 -36423.3002806
337 -36139.2432563
338 -36595.1246471
339 24361.329585
340 -36459.2181594
341 -36103.0436059
342 -36906.341985
343 -36150.5004495
344 -36310.3126292
345 -36434.1373782
346 -36287.7351616
354 113043.132831
355 -34840.3588566
356 -34746.6425043
357 -34532.9134682
358 -34991.3125705
359 -34476.9401362
360 -35297.8181712
361 -35234.6568583
362 28876.512345
363 -34372.0913301
364 -35107.1794898
365 -34445.4400631
366 -34170.3927184
367 -33831.5080705
368 -34395.1439251
369 -34591.5411809
370 114325.540988
371 -34720.3001217
372 -34835.1464234
373 -34303.7535661
374 -35288.3432719
375 -34596.1210105
376 -35296.1742495
377 -34798.916203
378 25127.4397837
379 -35362.2175859
380 -34643.9749274
381 -35218.6177051
382 -34630.6148695
383 -34492.1637958
384 -34280.7345579
385 -34766.2872195
393 111424.122601
394 -32765.6305437
395 -33222.4777953
396 -33573.023268
397 -33176.9554398
398 -33078.7172062
399 -33265.636136
400 -33365.9124004
401 27780.0070773
402 -34006.0136481
403 -33536.8430166
404 -33042.4347967
405 -32890.0156766
406 -34174.8589108
407 -33376.1686757
408 -33079.2375615
409 111040.387328
410 -32996.6547273
411 -33015.9567503
412 -32674.4663025
413 -32883.5226255
414 -33119.819075
415 -32393.7598931
416 -32982.3874732
417 24932.2626988
418 -33565.9793801
419 -34038.926674
420 -33547.4530724
421 -33848.9065941
422 -34558.0150364
423 -34082.1990574
424 -34285.0587231
432 107354.923148
433 -31466.9895928
434 -31216.477325
435 -31312.5057706
436 -31183.0625789
437 -31964.3731215
438 -31442.597772
439 -31583.4237111
440 29484.3495221
441 -32361.4897461
442 -31203.8949446
443 -31246.2272766
444 -31085.3117417
445 -31429.072958
446 -31123.88474
447 -31467.8316334
448 109109.531231
449 -31361.791487
450 -31522.2245211
451 -31528.0410673
452 -31736.5755312
453 -31773.9652443
454 -31252.0566799
455 -32029.288001
456 26318.3390341
457 -31553.2661979
458 -31609.3792365
459 -31236.6039535
460 -31770.3434449
461 -31302.3341761
462 -31317.3798863
463 -31345.5056013
471 106036.068289
472 -29716.6931925
473 -30770.5362949
474 -29790.9455072
475 -29742.6960095
476 -29770.9184254
477 -29659.6385941
478 -29881.3181151
479 26115.5699339
480 -30095.2368613
481 -29655.5282616
482 -29269.7216266
483 -29783.9274202
484 -30167.6529489
485 -29844.8976137
486 -29751.6226813
487 105872.634821
488 -29902.6143791
489 -30106.4293999
490 -29221.0657156
491 -30068.4749621
492 -30533.3905871
493 -29044.6911869
494 -30414.4038046
495 23863.2231304
496 -30849.1299221
497 -29679.8854839
498 -29357.2937587
499 -29439.4450187
500 -29823.390188
501 -30004.8635922
502 -30168.2842411
510 100602.219816
511 -28367.8121523
512 -28942.1354335
513 -28458.4986377
514 -28405.0248578
515 -28801.4457359
516 -28313.8963323
517 -28117.873111
518 26710.7232163
519 -28421.6077968
520 -28565.7756221
521 -28359.8489622
522 -28557.9184728
523 -28530.4065584
524 -28655.3393317
525 -28427.5971885
526 102686.570897
527 -28645.5785417
528 -28605.8865462
529 -27933.537207
530 -28154.4175531
531 -28304.069606
532 -27945.9983425
533 -28432.3377992
534 23572.0921029
535 -28991.640493
536 -29185.7756948
537 -28409.8648703
538 -28446.6356734
539 -27972.4710272
540 -28453.7153656
541 -29151.3313932
549 98754.6015761
550 -26908.3331921
551 -26913.4072105
552 -26880.7969767
553 -26367.7132187
554 -27127.6625181
555 -27308.3154722
556 -27488.4017088
557 24513.5906264
558 -27095.0860728
559 -26956.5853685
560 -26030.583992
561 -26948.3523087
562 -26420.994403
563 -27259.1377991
564 -26822.1348748
565 94359.593145
566 -26512.2016035
567 -26428.3135788
568 -26687.2470746
569 -26241.4583888
570 -27139.8864845
571 -26690.6192855
572 -27059.2304127
573 22940.2605469
574 -27111.3325933
575 -27635.73638
576 -26382.7756007
577 -27779.5232899
578 -26241.6092641
579 -26874.5868603
580 -26642.1314401
588 91228.1755676
589 -25551.7810933
590 -25053.8027181
591 -25132.0330833
592 -24870.5307658
593 -25516.9006706
594 -25421.0341918
595 -25443.5129741
596 22554.2514803
597 -25722.3791703
598 -25492.6186548
599 -25540.2643921
600 -24966.253706
601 -25924.8757867
602 -24717.5053557
603 -25999.8759237
604 89306.1040589
605 -26098.8660743
606 -25789.7184978
607 -25418.486264
608 -25476.2683795
609 -25527.7278697
610 -25120.6946775
611 -25850.1406292
612 20119.3338212
613 -25738.5893081
614 -25436.6115054
615 -25261.9523888
616 -25102.7496339
617 -25441.7504437
618 -25396.8640924
619 -25811.0860459
627 87331.3020357
628 -24640.3221813
629 -24990.1660003
630 -24493.6379458
631 -24497.9389176
632 -24927.8424154
633 -23562.4085919
634 -24560.7894058
635 20600.8225129
636 -24219.2093427
637 -24198.6365182
638 -25215.3813378
639 -24196.0037702
640 -23701.9458485
641 -25070.4697882
642 -24364.9893944
643 79134.1164993
644 -24348.2253951
645 -24804.8536151
646 -24612.0296124
647 -24490.4591761
648 -23957.1459165
649 -24742.9900164
650 -24743.2872275
651 19841.5838662
652 -23964.2252729
653 -24676.933959
654 -24526.2948771
655 -24314.8444105
656 -25448.8177471
657 -24916.1609829
658 -24429.1387809
666 71514.6073623
667 -23697.2038975
668 -23733.0317571
669 -23616.8592771
670 -23140.6047028
671 -23793.6615824
672 -23768.6955261
673 -23929.1125639
674 19901.7398663
675 -23234.3499881
676 -23641.5285727
677 -23065.7514534
678 -22393.9365554
679 -23582.0436185
680 -23151.9197115
681 -23913.7009607
682 66635.2520608
683 -23580.2169791
684 -22966.279335
685 -22708.9545418
686 -22541.75048
687 -23790.3595995
688 -22720.4326391
689 -23823.7069771
690 17326.4283434
691 -23554.7906601
692 -24352.7567332
693 -23006.2630088
694 -23177.8013968
695 -23303.1827076
696 -24372.8513383
697 -23854.9754927
705 60850.8600722
706 -22365.7947414
707 -22629.7801043
708 -22142.5514779
709 -21978.7437587
710 -21869.5665787
711 -22126.5162965
712 -22183.0370538
713 17584.8297778
714 -22334.4635905
715 -22853.5384737
716 -22717.5544693
717 -22604.8543362
718 -22839.1397904
719 -21864.8490057
720 -22109.4240021
721 61139.3488152
722 -22576.5172004
723 -22684.7168965
724 -22321.0557661
725 -22114.4550116
726 -22469.5626085
727 -22067.0398117
728 -22486.5708167
729 15455.0345653
730 -22022.3074423
731 -22745.0973926
732 -22619.3651119
733 -22472.2289472
734 -21776.4680562
735 -22071.1207211
736 -22087.4949461
744 53444.1586579
745 -21613.6950314
746 -21260.3203029
747 -20850.2264904
748 -21280.7434816
749 -21344.9712465
750 -20973.5346324
751 -21130.9319287
752 15481.4201992
753 -21311.8149343
754 -21359.6555516
755 -21110.4787207
756 -21677.7145747
757 -20773.0190035
758 -20984.9971948
759 -21012.6799567
760 48386.4904018
761 -21471.6789791
762 -20702.427681
763 -21280.9397343
764 -20856.9340054
765 -21408.410236
766 -20993.9388045
767 -21660.4143429
768 14564.0177188
769 -20764.0358908
770 -21155.7590336
771 -20538.3832958
772 -21481.5185569
773 -21511.3239174
774 -21390.8431086
775 -21172.1967525
783 45527.853207
784 -20115.4450009
785 -19505.7803965
786 -19688.9828516
787 -19545.2625076
788 -19536.9096534
789 -19755.2337266
790 -19707.2380993
791 13032.9829041
792 -19401.6831967
793 -19840.8365666
794 -18927.6548717
795 -20058.6376435
796 -19874.3481349
797 -19903.177279
798 -19347.2214885
799 39351.7938336
800 -19204.6594445
801 -19697.8806963
802 -19008.8148108
803 -19233.3886707
804 -19598.7232659
805 -19304.9196562
806 -19555.3192963
807 12748.0087882
808 -19470.0036508
809 -20051.6806802
810 -18973.8329125
811 -19063.2749815
812 -19485.8551793
813 -19533.004272
814 -19127.6714243
822 37164.0277611
823 -17267.5850441
824 -17094.3995124
825 -17493.3441144
826 -16804.0454407
827 -17190.1743288
828 -16739.9489059
829 -17297.5449689
830 9553.6438027
831 -17364.4195762
832 -17510.1048315
833 -17308.8309321
834 -16366.3653807
835 -17888.2181632
836 -17280.9118917
837 -16945.3618313
838 29474.7907438
839 -17401.0099002
840 -16618.8630211
841 -16876.339061
842 -17112.7978495
843 -17010.0812097
844 -17028.4375592
845 -16923.0923493
846 9293.2921062
847 -17238.8244333
848 -17329.0785105
849 -17060.7746858
850 -16897.1832868
851 -17117.3152759
852 -16794.3042867
853 -17069.4907706
861 30697.5630018
862 -12324.6926664
863 -12241.9613957
864 -12530.028331
865 -12052.3417729
866 -11818.8838567
867 -12069.7814767
868 -12147.9399759
869 10844.2760828
870 -12271.6450196
871 -12119.0991619
872 -12246.4587911
873 -12299.9077807
874 -11357.7234975
875 -11951.4886027
876 -12273.3953914
877 24602.8012318
878 -12047.116436
879 -12170.2657441
880 -11894.5978483
881 -12638.9245037
882 -12212.7389285
883 -11647.961828
884 -12042.5459787
885 10134.6000026
886 -12364.572518
887 -12119.6097649
888 -12682.9539311
889 -11910.9301511
890 -11797.8676781
891 -12185.3301197
892 -12135.0234936
900 25263.2959695
901 -5583.4779896
902 -5787.6340648
903 -5602.7759799
904 -5446.0341647
905 -5422.770085
906 -5510.6136139
907 -5677.825161
908 11230.7789173
909 -5666.2872844
910 -5635.1252616
911 -5377.5086563
912 -5504.3595096
913 -5552.0260016
914 -5520.1474153
915 -5845.7623321
916 19897.3428448
917 -5632.9501439
918 -5589.126076
919 -5567.0316558
920 -5582.2779047
921 -5718.9565001
922 -5366.5861115
923 -5786.6380029
924 10111.5679454
925 -5789.0802542
926 -5746.6782202
927 -5652.3036281
928 -5428.2725647
929 -5440.3267849
930 -5381.2311789
931 -5652.963817
939 17979.7911372
940 -2638.49993399
941 -2995.15595874
942 -2745.52030373
943 -2684.00474927
944 -2806.6874853
945 -2765.29139793
946 -2718.45881605
947 9288.33094867
948 -2986.23672053
949 -2893.13646117
950 -2888.02092118
951 -2653.9833641
952 -2762.66470874
953 -2899.26231228
954 -2597.40649831
955 12438.9601555
956 -2794.99101237
957 -2801.56238713
958 -2741.37944426
959 -2841.43349633
960 -2909.039914
961 -2860.01856443
962 -2747.24153231
963 8610.52755545
964 -2959.69658013
965 -2917.27342308
966 -2773.71030848
967 -2847.71297963
968 -2781.39294805
969 -2759.30572071
970 -2546.2053008
978 14282.4681979
979 -1681.0511995
980 -1909.11359935
981 -1666.05795742
982 -1724.61133725
983 -1750.86642875
984 -1906.29490969
985 -1789.99676178
986 7805.23666177
987 -1797.07078879
988 -1913.74707223
989 -1728.72420445
990 -1842.47973632
991 -1825.03698079
992 -1867.95884356
993 -1816.86174346
994 8652.78431248
995 -1612.00686017
996 -1853.03553487
997 -1732.90330383
998 -1634.95782392
999 -1655.77281675
1000 -1725.80430145
1001 -1737.6427967
1002 7172.5387577
1003 -1870.52427048
1004 -1792.9393353
1005 -1642.15986044
1006 -1632.98308335
1007 -1647.2109459
1008 -1589.43818647
1009 -1706.93287158
1017 8767.28117119
1018 -986.21900567
1019 -1348.56687138
1020 -1145.01807236
1021 -1148.5275603
1022 -1248.66682086
1023 -1138.92867973
1024 -1142.98445838
1025 4845.78161997
1026 -1084.73606145
1027 -1346.74978824
1028 -1142.60138807
1029 -1096.55080712
1030 -1136.02606236
1031 -1200.32043084
1032 -1223.97271325
1033 5043.7361779
1034 -826.56438766
1035 -1227.83790995
1036 -1097.43669575
1037 -1071.96821575
1038 -1222.02532689
1039 -1152.20154864
1040 -1153.54532755
1041 4184.98713242
1042 -1124.76727036
1043 -1238.25307936
1044 -1025.99361463
1045 -1152.46907643
1046 -1175.29843656
1047 -1095.90114445
1048 -1187.49700595
1056 4719.97683003
1057 -856.17185038
1058 -727.29652757
1059 -840.31794507
1060 -837.88911868
1061 -902.2859923
1062 -942.2954703
1063 -842.54284635
1064 2886.7745747
1065 -997.47299755
1066 -809.22474093
1067 -745.76257809
1068 -877.65924717
1069 -860.46087366
1070 -817.0809454
1071 -788.79355836
1072 2691.66074513
1073 -808.17240645
1074 -695.01515848
1075 -691.608921
1076 -772.3429233
1077 -791.40974718
1078 -816.36562793
1079 -814.93986572
1080 2222.4478017
1081 -878.94640408
1082 -760.17947692
1083 -762.93807177
1084 -843.78426173
1085 -832.31933011
1086 -813.8317833
1087 -879.28268145
1095 3118.09423193
1096 -630.61332798
1097 -780.45913494
1098 -371.16571465
1099 -682.72813265
1100 -642.63725439
1101 -604.73212707
1102 -702.45736046
1103 1576.34433385
1104 -750.34076039
1105 -722.40522613
1106 -376.95684097
1107 -579.84406033
1108 -667.2438128
1109 -661.29491642
1110 -668.84366288
1111 1510.17438103
1112 -497.46406491
1113 -654.36170709
1114 -374.93147234
1115 -583.33720451
1116 -590.48983034
1117 -541.84448738
1118 -728.92131557
1119 982.16792314
1120 -744.71691674
1121 -679.86214979
1122 -316.59900067
1123 -617.50783542
1124 -540.41446514
1125 -659.18811195
1126 -640.76614206
1134 1036.63412331
1135 -373.61399452
1136 -507.20291558
1137 -482.16345176
1138 -377.34813842
1139 -514.3158449
1140 -473.97457062
1141 -543.73995786
1142 502.29671958
1143 -616.56756643
1144 -611.04560969
1145 -417.70479654
1146 -272.8472074
1147 -563.29739208
1148 -406.68101648
1149 -474.17787516
1150 260.73385564
1151 -420.07844231
1152 -483.87445856
1153 -423.35602457
1154 -228.62373641
1155 -454.42475133
1156 -394.30101565
1157 -505.4320106
1158 396.43711571
1159 -542.90006749
1160 -591.44441148
1161 -386.98438594
1162 -287.41658602
1163 -457.85354912
1164 -504.947619
1165 -482.79712226
1173 601.89420366
1174 -252.3880772
1175 -487.53822633
1176 -380.89081134
1177 -409.59508948
1178 -202.31073731
1179 -391.22142732
1180 -372.2611419
1181 51.09295957
1182 -446.23782617
1183 -453.078079
1184 -309.3171448
1185 -361.46175621
1186 -210.50707809
1187 -322.3260647
1188 -400.55020992
1189 19.45177873
1190 -216.54063814
1191 -340.70886136
1192 -339.18654639
1193 -278.77533624
1194 -118.82178159
1195 -338.97572515
1196 -392.8898896
1197 82.09326177
1198 -475.11065657
1199 -421.25493274
1200 -317.71842569
1201 -352.41777862
1202 -208.44759025
1203 -304.75488004
1204 -364.56562817
1212 532.98378797
1213 -313.5873857
1214 -390.91092319
1215 -259.51389036
1216 -241.25100261
1217 -306.04827455
1218 -171.53591277
1219 -285.93830303
1220 99.10778906
1221 -399.72294765
1222 -304.57697339
1223 -259.76866039
1224 -209.35927355
1225 -323.45736715
1226 -140.87218187
1227 -341.61288389
1228 154.59246746
1229 -241.05452075
1230 -276.69090356
1231 -127.27309461
1232 -292.6104492
1233 -290.01183522
1234 -83.81611516
1235 -320.51470137
1236 40.0321791
1237 -1099.59953415
1238 -1071.96732847
1239 -862.32210499
1240 -231.38185039
1241 -365.22216697
1242 -103.50502491
1243 -315.27320624
1251 748.7185162
1252 -119.43856918
1253 -416.36262617
1254 -222.78532304
1255 -178.73460347
1256 -252.76980691
1257 -233.86901354
1258 -79.69790327
1259 48.97520512
1260 -296.33926294
1261 -369.10511869
1262 -165.47518235
1263 -239.48544804
1264 -228.5059128
1265 -254.6600918
1266 -133.50688723
1267 138.93380092
1268 -273.91416337
1269 -255.60744751
1270 -193.6363065
1271 -243.18395315
1272 -246.93799023
1273 -261.7155758
1274 103.22109687
1275 594.24619429
1276 -291.01005377
1277 -270.72528428
1278 -198.77544553
1279 -253.83118686
1280 -193.079257
1281 -191.2051214
1282 -38.50229766
1290 958.90373535
1291 -107.8890505
1292 -219.17244853
1293 -179.4845963
1294 -133.67826699
1295 -155.01506102
1296 -227.99766713
1297 -270.88033225
1298 98.04418419
1299 -295.94509355
1300 -208.00910713
1301 -161.2410573
1302 -123.6373323
1303 -218.23054392
1304 -193.03300512
1305 -197.37156232
1306 201.63852827
1307 -258.54725452
1308 -169.92592903
1309 -85.17458579
1310 -166.33032696
1311 -176.35936216
1312 -198.43279395
1313 -200.04454401
1314 179.7694416
1315 -225.07764978
1316 -249.90437379
1317 -166.7605217
1318 -154.22729621
1319 -98.10030577
1320 -91.75243339
1321 -159.3996452
1329 425.28921492
1330 176.0696277
1331 -207.90603921
1332 -53.09390814
1333 -144.93990751
1334 -163.52306243
1335 -208.15670172
1336 -217.78786285
1337 -114.3032393
1338 -110.04700259
1339 -220.61757382
1340 -72.61888423
1341 -56.69621223
1342 -159.48159583
1343 -190.24987715
1344 -168.25445037
1345 -86.15110294
1346 -96.54252057
1347 -219.25558617
1348 -150.78550293
1349 -140.51062525
1350 -173.66370273
1351 -154.42334171
1352 -238.92962561
1353 -157.28122824
1354 -82.27125781
1355 -171.24870714
1356 -159.52561359
1357 -102.42171945
1358 -148.25418581
1359 -148.96010137
1360 -149.74845929
1368 361.1565759
1369 -17.24775869
1370 -55.70323077
1371 -100.44481556
1372 -111.85452132
1373 -75.63580709
1374 -165.36736683
1375 -219.91446517
1376 -94.6467566
1377 -234.32327348
1378 -27.36227195
1379 -90.46318021
1380 -88.38286443
1381 -116.8317542
1382 -112.70561085
1383 -134.80916753
1384 -106.67500463
1385 -228.48867737
1386 -64.01571894
1387 -79.00828082
1388 -103.6569322
1389 -76.11959633
1390 -108.64026684
1391 -153.87558555
1392 -86.27976101
1393 -192.79386235
1394 -112.46611844
1395 -155.74383304
1396 -70.38005475
1397 -109.36406844
1398 -116.31423536
1399 -170.62634758
1407 331.5698304
1408 -70.87865993
1409 -157.50766154
1410 101.93335891
1411 -99.51551955
1412 -129.56209725
1413 -159.38271775
1414 -148.20168282
1415 -94.29430957
1416 -211.03233043
1417 -173.88693621
1418 78.24811757
1419 -61.41257245
1420 -91.57091285
1421 -121.6173858
1422 -166.71752144
1423 -98.22878635
1424 -164.28584492
1425 -152.97343684
1426 32.6121075
1427 -65.57097198
1428 -64.52562343
1429 -125.66863589
1430 -66.7405342
1431 -68.43011521
1432 -178.67260773
1433 -144.17500109
1434 139.43530089
1435 -51.71314687
1436 -132.7184288
1437 -121.07031329
1438 -123.96996717
1446 244.8615348
1447 123.49276935
1448 -142.51113592
1449 -101.50011415
1450 71.41589942
1451 -98.18164173
1452 -123.26608783
1453 -138.02165114
1454 -107.69848499
1455 -173.5872179
1456 -104.38138906
1457 -78.1200524
1458 17.92509363
1459 -77.38210807
1460 -39.46122474
1461 -89.28191226
1462 2.67390606
1463 -98.11932458
1464 -167.94650893
1465 -23.60648337
1466 108.87743943
1467 -53.09567393
1468 -47.60365768
1469 -105.01106413
1470 -81.19779819
1471 -158.38842396
1472 -111.35348255
1473 -24.31381807
1474 74.60439555
1475 -67.35401675
1476 -44.43244974
1477 -112.30123072
1485 337.04717305
1486 82.12491767
1487 -40.41252303
1488 -64.88152493
1489 -69.97929037
1490 62.21794339
1491 -55.84745173
1492 -84.34217677
1493 -76.13113
1494 -128.46235311
1495 -150.37960456
1496 -109.5888796
1497 15.78730573
1498 63.88287552
1499 -54.97819002
1500 -76.80766286
1501 -3.0118994
1502 -112.58764661
1503 -127.49663232
1504 -32.24120888
1505 -14.85128365
1506 105.01922012
1507 -36.98565254
1508 -62.41767427
1509 -45.88894983
1510 -97.12727708
1511 -106.62023981
1512 -28.94620083
1513 -54.59113474
1514 115.91330453
1515 -97.66225039
1516 -85.37168623
1524 300.14358353
1525 159.69237241
1526 -82.39171319
1527 -19.22756975
1528 -72.21697614
1529 -77.66636832
1530 116.57887966
1531 -85.80489408
1532 -74.10028621
1533 -108.98215788
1534 -124.27955624
1535 -137.98088382
1536 -21.66295134
1537 -93.07365456
1538 61.4964505
1539 -48.0710563
1540 -13.17937706
1541 -115.50134385
1542 -99.97283349
1543 -62.86899848
1544 -25.73108779
1545 -80.02924942
1546 79.07756485
1547 -62.42277017
1548 12.50245694
1549 -114.31447302
1550 -87.15097878
1551 -64.81483536
1552 -64.78639216
1553 -81.42029927
1554 139.77882774
1555 -166.62481386
1563 359.57390183
1564 248.69719912
1565 -58.30715776
1566 -48.78726162
1567 -65.58547329
1568 -49.41544515
1569 -92.58105982
1570 61.00667504
1571 -38.44492798
1572 -115.94592239
1573 -127.68485744
1574 -26.16868108
1575 -64.90996401
1576 -37.79234365
1577 -41.2095396
1578 113.42050682
1579 -43.10417504
1580 -78.56383288
1581 -85.7250321
1582 -36.96664287
1583 -125.75271517
1584 -56.91335103
1585 -39.86375435
1586 78.80885733
1587 -62.27029509
1588 -81.72911274
1589 -60.46521052
1590 -64.04563335
1591 4.16422798
1592 -32.70679262
1593 -18.31923632
1594 110.1762802
1602 551.42667396
1603 51.0941217
1604 -9.89573759
1605 -21.17095991
1606 -43.4949917
1607 -42.29187004
1608 -117.59243746
1609 -99.82340627
1610 144.58068696
1611 -115.62841319
1612 -74.74456743
1613 -47.56666713
1614 -16.90893026
1615 -34.11629336
1616 -25.96145115
1617 -109.44509057
1618 152.76868267
1619 -134.65485834
1620 -92.34452743
1621 -45.93707091
1622 -86.88184333
1623 -6.30119125
1624 -41.91736243
1625 -122.73844315
1626 158.46922301
1627 -125.25141421
1628 -40.79123985
1629 -101.38120354
1630 -45.99879578
1631 -78.94906216
1632 -114.74214403
1633 -78.15272304
1641 343.58883568
1642 354.11236912
1643 11.55813036
1644 -1.89611367
1645 -10.03652178
1646 -52.50762447
1647 -51.39195892
1648 -55.7733365
1649 -48.93473494
1650 56.95065812
1651 -61.60432462
1652 -47.45767616
1653 -49.0104398
1654 -27.76350967
1655 -47.92095239
1656 -68.36350407
1657 2.08695876
1658 125.64441177
1659 -53.16346476
1660 -17.99089451
1661 -46.62656193
1662 -67.78742585
1663 -116.44356063
1664 -67.01732615
1665 18.92152451
1666 41.45512455
1667 -54.12831845
1668 -7.42645306
1669 -69.94342588
1670 -108.38959028
1671 -43.99354323
1672 -110.24955073
1680 227.99956245
1681 86.41543653
1682 220.20664738
1683 -28.4218025
1684 -67.65946286
1685 -54.85174918
1686 -64.26389734
1687 -109.87536798
1688 -99.69365684
1689 -41.92111389
1690 51.65289213
1691 -55.93071302
1692 -50.93130489
1693 -42.3732035
1694 -87.7573398
1695 -66.58133046
1696 -3.79478332
1697 -95.62907658
1698 32.77546333
1699 -70.22811724
1700 -44.86108951
1701 -99.67284473
1702 -115.0926023
1703 -97.30567041
1704 -21.50827586
1705 -102.72194299
1706 73.65370897
1707 -59.76271861
1708 -92.15168931
1709 -84.37898925
1710 -56.39455841
1711 -62.61243478
1719 556.97789163
1720 44.165373164
1721 -34.085286493
1722 198.525821789
1723 -180.863296811
1724 -159.589102129
1725 -155.982952786
1726 -215.709132305
1727 287.098432455
1728 -208.305494764
1729 -209.498256582
1730 72.647359199
1731 -166.884366659
1732 -194.683235255
1733 -229.509675762
1734 -225.96866289
1735 359.021739406
1736 -186.117768486
1737 -177.127790095
1738 89.190263521
1739 -175.174320114
1740 -214.263139221
1741 -166.7065327
1742 -202.401342796
1743 374.575843792
1744 -194.408303123
1745 -202.431042592
1746 142.718490254
1747 69.721432957
1748 -76.06577748
1749 -198.717935204
1750 -179.233667192
1758 704.132789199
1759 166.079966688
1760 25.394625467
1761 -43.86160676
1762 364.257931187
1763 -42.115347853
1764 -24.121217036
1765 -49.36866533
1766 376.947237318
1767 -58.575600205
1768 -34.132649219
1769 -37.655740255
1770 229.797937115
1771 -37.657735879
1772 47.245385779
1773 -1.678160915
1774 385.511718244
1775 -53.929881856
1776 -51.191760214
1777 -63.331937984
1778 226.232177108
1779 -35.169714371
1780 -24.019761459
1781 -45.154788526
1782 392.315476042
1783 -48.885860451
1784 -55.348716906
1785 -53.202502056
1786 221.292503731
1787 -42.060965055
1788 -49.892924021
1789 -48.920407924
1797 593.218653692
1798 -28.947178838
1799 3.172572284
1800 -3.891353723
1801 40.912023157
1802 277.898269982
1803 -17.941240985
1804 -20.544828072
1805 225.749266116
1806 -47.162304948
1807 -49.492283779
1808 -45.422061461
1809 -28.394445663
1810 233.572761447
1811 28.393096955
1812 88.403685092
1813 222.819074992
1814 -45.825595371
1815 -39.544295804
1816 -44.27869231
1817 -42.266048055
1818 301.477396212
1819 57.116368342
1820 18.128989494
1821 244.678853933
1822 -49.727705005
1823 -50.506754329
1824 -36.463525773
1825 -49.736012834
1826 241.172625993
1827 -39.771044294
1828 -32.520764006
1836 506.274987743
1837 -7.496573113
1838 -10.580832054
1839 -10.967050781
1840 -17.655064217
1841 -21.125003609
1842 316.441225713
1843 -20.741116079
1844 123.643585187
1845 -32.44119312
1846 -22.092762969
1847 -25.889125804
1848 -29.745068424
1849 -20.745859087
1850 325.687046433
1851 40.903146039
1852 95.866213995
1853 61.793227263
1854 -19.593102523
1855 -24.413596878
1856 -16.895535283
1857 -31.294562306
1858 313.982230008
1859 -11.753769269
1860 132.052630598
1861 -32.261917141
1862 -20.370510315
1863 -19.214370569
1864 -36.63665716
1865 -26.48043483
1866 232.397684091
1867 14.661388943


==> figures/data/kernels/i-smooth.dgemm_NT.dat <==
38 207373.9611
77 137934.9928
116 -207818.5615
155 149051.5932
194 148335.3392
233 146848.3832
272 109594.807
311 125429.5034
350 2477.7888
389 86544.5014
428 88957.1773
467 85999.1732
506 120749.9617
545 77652.5775
584 66537.7644
623 -178473.4906
662 119742.0324
701 113638.5264
740 100878.8908
779 90576.0864
818 96992.3735
857 87988.5933
896 90552.8211
935 27829.0394
974 67580.8418
1013 33660.2866
1052 18169.0415
1091 13877.64797
1130 4787.12339
1169 -4022.43195
1208 -2290.30093
1247 -4840.57461
1286 8537.20708
1325 4453.54712
1364 7214.65982
1403 3919.82967
1442 5736.84328
1481 3079.13259
1520 2907.47231
1559 -2943.04852
1598 1988.68246
1637 8244.67756
1676 871.743989
1715 895.478797
1754 993.602102
1793 -572.476295
1832 -390.5775764
1871 -605.6228639


==> figures/data/kernels/i-smooth.dgemm_TN.dat <==
36 -574774.9366
75 -494940.8783
114 -446124.3525
153 -465390.3219
192 -512339.3377
231 -503260.7035
270 -427384.1299
309 -457216.7917
348 -508904.5844
387 -534184.3083
426 -491065.5228
465 -468209.4577
504 -500299.4564
543 -501282.9401
582 -507078.9083
621 -556846.2512
660 -673353.4139
699 -783669.384
738 -821576.0466
777 -932428.4129
816 -1015285.7846
855 -1032072.7948
894 -872922.2946
933 -194164.4622
972 89650.8242
1011 59930.6169
1050 -16749.7582
1089 -71342.9052
1128 -90052.69845
1167 -110376.01575
1206 -94300.89842
1245 -79690.46209
1284 171801.00306
1323 -57290.18378
1362 -50163.80835
1401 -47282.50293
1440 -36005.55952
1479 -28975.19896
1518 -21446.00654
1557 -16133.98725
1596 -19267.98642
1635 -14289.953972
1674 -8660.303381
1713 -5664.756103
1752 -3440.313495
1791 -1894.965059
1830 -814.8779889
1869 -287.1529611


==> figures/data/kernels/i-smooth.dgeqr2_.dat <==
1 192281.13587
40 116312.0773
79 118477.71338
118 118465.86348
157 94284.21639
196 85197.0349
235 47120.94774
274 79937.91201
313 74910.31802
352 77477.07075
391 50974.6596
430 54974.29364
469 45920.50795
508 39986.76822
547 33003.68846
586 42053.24931
625 28066.66952
664 46783.17135
703 3831.65963
742 22824.87094
781 13983.96981
820 6431.95252
859 44802.69022
898 56651.12721
937 58744.26267
976 38627.60221
1015 27465.07207
1054 25256.0305
1093 16230.72698
1132 1379.98344
1171 1890.22103
1210 -5233.759392
1249 1550.255098
1288 -1592.739626
1327 4220.257378
1366 4126.261985
1405 5373.083234
1444 6681.397036
1483 6617.432938
1522 5545.567293
1561 6479.484669
1600 4684.410625
1639 3771.545176
1678 2242.631541
1717 369.570325
1756 2657.11032
1795 2583.15955
1834 3265.709725
1873 2912.013013


==> figures/data/kernels/i-smooth.dlarft_.dat <==
2 20303.88917
41 1195.5242
80 7534.02086
119 9447.90742
158 9865.38435
197 8387.90911
236 10281.15303
275 16554.65166
314 24432.32557
353 21595.42148
392 22628.145102
431 24925.678147
470 25629.235604
509 29369.619487
548 29247.747143
587 29341.313729
626 34438.917056
665 29371.752207
704 31285.54234
743 30718.355248
782 30878.47926
821 28421.191072
860 29991.932084
899 32677.155484
938 31100.962933
977 27175.849781
1016 32008.625094
1055 30089.665875
1094 25717.584021
1133 14716.849678
1172 21128.309592
1211 17308.054834
1250 13523.372385
1289 13342.861701
1328 16488.938098
1367 18165.441317
1406 15309.891789
1445 14653.762741
1484 15668.684421
1523 14852.949445
1562 14082.711575
1601 14180.328174
1640 15538.867377
1679 16044.038929
1718 15023.690224
1757 15197.139582
1796 13541.479074
1835 13287.1210056


==> figures/data/kernels/i-smooth.dtrmm_RLNU.dat <==
35 168134.560459
74 6585.060036
113 7240.723259
152 6602.090275
191 19154.382833
230 6973.701887
269 9035.188718
308 7726.157703
347 7355.932999
386 8268.176521
425 -14427.641599
464 8355.805715
503 8008.08652
542 8056.750023
581 8590.46248
620 8457.208518
659 7266.157435
698 7833.844715
737 8067.01359
776 7267.427126
815 8483.817858
854 7223.394596
893 7954.631928
932 7414.891854
971 7205.877713
1010 6617.372652
1049 4349.613756
1088 1518.832109
1127 584.713582
1166 -755.453072
1205 -2619.925588
1244 -2567.166595
1283 -2585.990616
1322 -1841.734706
1361 -2128.026396
1400 -2147.234711
1439 -1978.797873
1478 -1859.265594
1517 -1290.514733
1556 -1193.844087
1595 -1133.916612
1634 -524.488326
1673 -649.758943
1712 -857.1744723
1751 -648.2410867
1790 -444.1089694
1829 -597.7247409
1868 -26.9071169


==> figures/data/kernels/i-smooth.dtrmm_RLTU.dat <==
39 3072.7597
78 -5062.33038
117 1777.01638
156 24011.42779
195 28239.316987
234 23353.77902
273 21317.608228
312 24922.816595
351 29446.780831
390 39896.601215
429 31670.758028
468 24899.056909
507 23176.272512
546 8616.120776
585 4263.683838
624 -3711.707804
663 -67539.537175
702 -71891.655842
741 -76133.245902
780 -70658.232105
819 -60645.561041
858 -29656.804367
897 14279.767018
936 19432.705078
975 18195.944965
1014 7312.400532
1053 -5149.60886
1092 -12133.404403
1131 -13608.56379
1170 -9410.513521
1209 -7294.865529
1248 -5969.022937
1287 -5224.046458
1326 -4792.711755
1365 -3899.515913
1404 -3511.587576
1443 -2988.595856
1482 -2556.951255
1521 -2484.457534
1560 -2279.645608
1599 -2230.557589
1638 -1796.522765
1677 -1607.445005
1716 -1566.9605222
1755 -1114.2584833
1794 -352.4577276
1833 -844.7790762
1872 -553.0828277


==> figures/data/kernels/i-smooth.dtrmm_RUNN.dat <==
37 30853.859232
76 17975.550949
115 17212.383916
154 15818.070309
193 13772.45274
232 12813.234932
271 16411.654215
310 12552.43185
349 28739.10322
388 15484.690303
427 15265.705339
466 12790.403163
505 11521.916007
544 12060.036184
583 11591.286296
622 11698.566873
661 13443.746849
700 12756.087649
739 10645.814495
778 10877.868446
817 9934.638147
856 10679.50057
895 12078.41765
934 13219.757684
973 13717.330834
1012 10421.469472
1051 6298.973016
1090 3922.457089
1129 741.059717
1168 -1475.882792
1207 -2629.052941
1246 -2015.997667
1285 702.75289
1324 -1616.2488
1363 -2415.334223
1402 -1809.460166
1441 -2120.544579
1480 -2109.969005
1519 -2005.545425
1558 -1738.262229
1597 -1633.915097
1636 -1624.864983
1675 -1425.193787
1714 -998.1321142
1753 -863.6703078
1792 119.9706416
1831 139.618923
1870 -326.7172787


==> figures/data/kernels/i-weighted.dcopy_.dat <==
3 63531.0
4 -89073.0
5 -87039.0
6 -87858.0
7 -88002.0
8 -88560.0
9 -88533.0
10 -89397.0
11 -46575.0
12 -88119.0
13 -89613.0
14 -87201.0
15 -88416.0
16 -89073.0
17 -88839.0
18 -88956.0
19 61029.0
20 -88083.0
21 -88443.0
22 -90711.0
23 -88731.0
24 -89118.0
25 -88686.0
26 -89631.0
27 -48096.0
28 -88704.0
29 -90126.0
30 -89775.0
31 -88452.0
32 -88470.0
33 -88128.0
34 -87471.0
42 49122.0
43 -47853.0
44 -47862.0
45 -47101.5
46 -48307.5
47 -47646.0
48 -48235.5
49 -47538.0
50 -4882.5
51 -47961.0
52 -47893.5
53 -47232.0
54 -47583.0
55 -46849.5
56 -46917.0
57 -47655.0
58 52056.0
59 -47844.0
60 -47619.0
61 -47466.0
62 -47416.5
63 -47862.0
64 -47412.0
65 -48402.0
66 -6417.0
67 -48244.5
68 -47497.5
69 -47709.0
70 -48150.0
71 -47538.0
72 -47556.0
73 -46201.5
81 56803.5
82 -46444.5
83 -46881.0
84 -45747.0
85 -45207.0
86 -45306.0
87 -44878.5
88 -46557.0
89 10026.0
90 -45963.0
91 -46368.0
92 -46678.5
93 -46264.5
94 -46386.0
95 -45432.0
96 -46296.0
97 136026.0
98 -46075.5
99 -44757.0
100 -43875.0
101 -46795.5
102 -46696.5
103 -46467.0
104 -46282.5
105 22945.5
106 -46242.0
107 -45189.0
108 -45517.5
109 -45724.5
110 -46345.5
111 -46372.5
112 -46750.5
120 128047.5
121 -43852.5
122 -44325.0
123 -45049.5
124 -44028.0
125 -43362.0
126 -43623.0
127 -44554.5
128 27949.5
129 -44235.0
130 -44667.0
131 -44883.0
132 -44874.0
133 -43978.5
134 -44356.5
135 -44946.0
136 124429.5
137 -44181.0
138 -44131.5
139 -44698.5
140 -44433.0
141 -43996.5
142 -43762.5
143 -43618.5
144 27657.0
145 -44928.0
146 -43947.0
147 -43992.0
148 -44676.0
149 -43497.0
150 -43285.5
151 -44298.0
159 119988.0
160 -43321.5
161 -42660.0
162 -42052.5
163 -42516.0
164 -41818.5
165 -42408.0
166 -42057.0
167 31266.0
168 -42768.0
169 -43033.5
170 -42201.0
171 -43110.0
172 -42741.0
173 -42615.0
174 -43353.0
175 123628.5
176 -43204.5
177 -42349.5
178 -42673.5
179 -41814.0
180 -43096.5
181 -42804.0
182 -42592.5
183 26473.5
184 -43501.5
185 -42808.5
186 -41998.5
187 -42228.0
188 -42759.0
189 -42520.5
190 -42408.0
198 117666.0
199 -41305.5
200 -41553.0
201 -40581.0
202 -39964.5
203 -40504.5
204 -40675.5
205 -41242.5
206 30303.0
207 -40977.0
208 -41539.5
209 -41296.5
210 -40981.5
211 -41287.5
212 -41854.5
213 -41377.5
214 119731.5
215 -41994.0
216 -40675.5
217 -40585.5
218 -40374.0
219 -40927.5
220 -40410.0
221 -40675.5
222 26568.0
223 -41593.5
224 -41062.5
225 -40207.5
226 -40725.0
227 -40648.5
228 -40666.5
229 -41098.5
237 114151.5
238 -40104.0
239 -40473.0
240 -39631.5
241 -39127.5
242 -39199.5
243 -39222.0
244 -39168.0
245 29218.5
246 -39834.0
247 -39361.5
248 -39294.0
249 -39388.5
250 -40149.0
251 -39933.0
252 -39649.5
253 116613.0
254 -39240.0
255 -39595.5
256 -39766.5
257 -39505.5
258 -38758.5
259 -39217.5
260 -39942.0
261 28242.0
262 -40104.0
263 -39307.5
264 -38925.0
265 -39699.0
266 -39330.0
267 -39267.0
268 -39492.0
276 111933.0
277 -38218.5
278 -38097.0
279 -38385.0
280 -38839.5
281 -37957.5
282 -38623.5
283 -38457.0
284 31599.0
285 -37863.0
286 -37597.5
287 -38214.0
288 -38128.5
289 -38502.0
290 -37696.5
291 -38119.5
292 114997.5
293 -37759.5
294 -37930.5
295 -37579.5
296 -37647.0
297 -37593.0
298 -38380.5
299 -36963.0
300 25803.0
301 -38515.5
302 -38169.0
303 -37273.5
304 -38092.5
305 -37282.5
306 -37449.0
307 -37476.0
315 113031.0
316 -36594.0
317 -36742.5
318 -36256.5
319 -36333.0
320 -36697.5
321 -36670.5
322 -35770.5
323 28030.5
324 -36369.0
325 -35802.0
326 -35973.0
327 -36144.0
328 -35406.0
329 -37453.5
330 -36828.0
331 114228.0
332 -36126.0
333 -36144.0
334 -35874.0
335 -36513.0
336 -36031.5
337 -36504.0
338 -35473.5
339 26478.0
340 -35986.5
341 -36697.5
342 -36252.0
343 -36972.0
344 -36486.0
345 -35968.5
346 -35473.5
354 113233.5
355 -34956.0
356 -34708.5
357 -34749.0
358 -34452.0
359 -34830.0
360 -34839.0
361 -34515.0
362 28966.5
363 -34551.0
364 -35253.0
365 -34150.5
366 -35041.5
367 -34209.0
368 -34816.5
369 -34960.5
370 115290.0
371 -34911.0
372 -35068.5
373 -35257.5
374 -34780.5
375 -35248.5
376 -33570.0
377 -35095.5
378 25744.5
379 -35599.5
380 -35370.0
381 -34290.0
382 -34677.0
383 -34591.5
384 -34758.0
385 -34825.5
393 111802.5
394 -33439.5
395 -33061.5
396 -32719.5
397 -33282.0
398 -32710.5
399 -33174.0
400 -33358.5
401 27774.0
402 -33273.0
403 -33178.5
404 -33169.5
405 -33273.0
406 -32778.0
407 -33844.5
408 -33534.0
409 110871.0
410 -32845.5
411 -33327.0
412 -32373.0
413 -33205.5
414 -33880.5
415 -32733.0
416 -33309.0
417 23967.0
418 -32881.5
419 -33619.5
420 -32809.5
421 -33061.5
422 -33048.0
423 -33138.0
424 -33304.5
432 106776.0
433 -32026.5
434 -31387.5
435 -30798.0
436 -31554.0
437 -31810.5
438 -32080.5
439 -31684.5
440 29592.0
441 -31612.5
442 -31563.0
443 -31545.0
444 -31068.0
445 -31986.0
446 -31527.0
447 -31270.5
448 109413.0
449 -31968.0
450 -30820.5
451 -31518.0
452 -32305.5
453 -30852.0
454 -31639.5
455 -31693.5
456 25834.5
457 -31504.5
458 -31801.5
459 -31707.0
460 -31234.5
461 -31725.0
462 -31446.0
463 -31986.0
471 106240.5
472 -30384.0
473 -29925.0
474 -29700.0
475 -29583.0
476 -29587.5
477 -29560.5
478 -30010.5
479 26640.0
480 -29970.0
481 -30352.5
482 -29155.5
483 -30213.0
484 -29263.5
485 -29772.0
486 -30685.5
487 105723.0
488 -30483.0
489 -29479.5
490 -29857.5
491 -29371.5
492 -30397.5
493 -30757.5
494 -30069.0
495 24025.5
496 -30231.0
497 -29731.5
498 -30109.5
499 -29497.5
500 -30595.5
501 -30109.5
502 -30262.5
510 101083.5
511 -28552.5
512 -29421.0
513 -29794.5
514 -30690.0
515 -28444.5
516 -28557.0
517 -29758.5
518 26446.5
519 -27967.5
520 -28872.0
521 -27927.0
522 -28372.5
523 -28381.5
524 -28381.5
525 -27985.5
526 102555.0
527 -29088.0
528 -28602.0
529 -28062.0
530 -28665.0
531 -28503.0
532 -28498.5
533 -28071.0
534 23602.5
535 -29110.5
536 -28552.5
537 -28957.5
538 -28336.5
539 -28161.0
540 -28165.5
541 -27873.0
549 99310.5
550 -27535.5
551 -27198.0
552 -27162.0
553 -26523.0
554 -26842.5
555 -26703.0
556 -26658.0
557 24457.5
558 -26869.5
559 -27274.5
560 -26154.0
561 -27067.5
562 -26059.5
563 -26928.0
564 -26698.5
565 94554.0
566 -27418.5
567 -26163.0
568 -26901.0
569 -26779.5
570 -26946.0
571 -26041.5
572 -26631.0
573 23152.5
574 -27009.0
575 -26896.5
576 -27409.5
577 -26370.0
578 -26878.5
579 -27126.0
580 -26842.5
588 91377.0
589 -26406.0
590 -25834.5
591 -25407.0
592 -25272.0
593 -26118.0
594 -25398.0
595 -25618.5
596 22576.5
597 -25654.5
598 -25911.0
599 -26221.5
600 -25011.0
601 -25749.0
602 -24885.0
603 -26271.0
604 89464.5
605 -25749.0
606 -24907.5
607 -26122.5
608 -25038.0
609 -25686.0
610 -25524.0
611 -24993.0
612 20803.5
613 -25704.0
614 -25546.5
615 -26068.5
616 -25501.5
617 -25569.0
618 -25308.0
619 -25488.0
627 85819.5
628 -23949.0
629 -24376.5
630 -24637.5
631 -24115.5
632 -24687.0
633 -24507.0
634 -24646.5
635 20043.0
636 -24894.0
637 -24376.5
638 -24822.0
639 -24457.5
640 -24264.0
641 -24750.0
642 -24736.5
643 79204.5
644 -24633.0
645 -24673.5
646 -23652.0
647 -24426.0
648 -24628.5
649 -24061.5
650 -24624.0
651 19179.0
652 -24435.0
653 -24817.5
654 -24426.0
655 -24615.0
656 -23922.0
657 -24970.5
658 -24610.5
666 71194.5
667 -24003.0
668 -23760.0
669 -23850.0
670 -23476.5
671 -24354.0
672 -23638.5
673 -23850.0
674 20340.0
675 -23319.0
676 -30861.0
677 -24399.0
678 -23733.0
679 -24048.0
680 -23913.0
681 -24025.5
682 66492.0
683 -24030.0
684 -23314.5
685 -23791.5
686 -23944.5
687 -23751.0
688 -23926.5
689 -23499.0
690 18301.5
691 -23967.0
692 -24363.0
693 -23859.0
694 -24097.5
695 -23323.5
696 -23544.0
697 -23062.5
705 60115.5
706 -21897.0
707 -22810.5
708 -23562.0
709 -22410.0
710 -22392.0
711 -22864.5
712 -22779.0
713 16740.0
714 -22873.5
715 -23148.0
716 -22333.5
717 -23152.5
718 -22270.5
719 -22878.0
720 -23238.0
721 60988.5
722 -22729.5
723 -23224.5
724 -22477.5
725 -22914.0
726 -22788.0
727 -22864.5
728 -23206.5
729 14490.0
730 -23445.0
731 -23035.5
732 -23017.5
733 -22306.5
734 -22801.5
735 -22797.0
736 -23202.0
744 52596.0
745 -21919.5
746 -21843.0
747 -22023.0
748 -22072.5
749 -22356.0
750 -22086.0
751 -21816.0
752 14467.5
753 -23080.5
754 -21649.5
755 -22131.0
756 -21433.5
757 -22014.0
758 -21568.5
759 -22554.0
760 48375.0
761 -21370.5
762 -22351.5
763 -22180.5
764 -21946.5
765 -22234.5
766 -22297.5
767 -22032.0
768 14409.0
769 -22482.0
770 -22275.0
771 -21438.0
772 -21991.5
773 -22347.0
774 -22086.0
775 -21991.5
783 44217.0
784 -21141.0
785 -22162.5
786 -20889.0
787 -21136.5
788 -20439.0
789 -21519.0
790 -21055.5
791 12015.0
792 -22000.5
793 -21258.0
794 -21285.0
795 -20767.5
796 -20943.0
797 -20862.0
798 -21064.5
799 38205.0
800 -21618.0
801 -21253.5
802 -21109.5
803 -21519.0
804 -20772.0
805 -21123.0
806 -21312.0
807 11646.0
808 -20700.0
809 -21235.5
810 -20407.5
811 -21015.0
812 -20934.0
813 -21388.5
814 -22014.0
822 34074.0
823 -20214.0
824 -20727.0
825 -20497.5
826 -19498.5
827 -20893.5
828 -20056.5
829 -20335.5
830 6502.5
831 -20736.0
832 -20259.0
833 -20452.5
834 -20569.5
835 -20434.5
836 -20101.5
837 -20461.5
838 25780.5
839 -20101.5
840 -20466.0
841 -20052.0
842 -19912.5
843 -20137.5
844 -20407.5
845 -20119.5
846 5940.0
847 -19750.5
848 -20349.0
849 -19777.5
850 -19557.0
851 -20511.0
852 -20628.0
853 -20628.0
861 22833.0
862 -19417.5
863 -19462.5
864 -19071.0
865 -19372.5
866 -19255.5
867 -19206.0
868 -18967.5
869 3730.5
870 -19998.0
871 -19224.0
872 -19363.5
873 -19422.0
874 -19444.5
875 -19071.0
876 -19359.0
877 17068.5
878 -19507.5
879 -19098.0
880 -19638.0
881 -19480.5
882 -19386.0
883 -19458.0
884 -19345.5
885 2524.5
886 -19278.0
887 -19773.0
888 -19768.5
889 -19656.0
890 -19656.0
891 -19278.0
892 -19417.5
900 31662.0
901 702.0
902 594.0
903 828.0
904 810.0
905 837.0
906 999.0
907 783.0
908 17433.0
909 621.0
910 621.0
911 828.0
912 837.0
913 783.0
914 981.0
915 711.0
916 26334.0
917 837.0
918 711.0
919 936.0
920 837.0
921 819.0
922 981.0
923 756.0
924 16569.0
925 693.0
926 630.0
927 783.0
928 873.0
929 819.0
930 990.0
931 810.0
939 21609.0
940 846.0
941 513.0
942 747.0
943 828.0
944 747.0
945 765.0
946 900.0
947 12906.0
948 558.0
949 657.0
950 756.0
951 837.0
952 756.0
953 711.0
954 945.0
955 16056.0
956 837.0
957 684.0
958 783.0
959 792.0
960 711.0
961 765.0
962 855.0
963 12132.0
964 594.0
965 594.0
966 792.0
967 819.0
968 774.0
969 855.0
970 927.0
978 16695.0
979 720.0
980 531.0
981 801.0
982 738.0
983 729.0
984 693.0
985 675.0
986 10233.0
987 621.0
988 540.0
989 756.0
990 702.0
991 675.0
992 684.0
993 693.0
994 11286.0
995 846.0
996 621.0
997 720.0
998 738.0
999 756.0
1000 747.0
1001 720.0
1002 9567.0
1003 603.0
1004 621.0
1005 774.0
1006 747.0
1007 738.0
1008 837.0
1009 702.0
1017 10647.0
1018 864.0
1019 486.0
1020 675.0
1021 693.0
1022 666.0
1023 666.0
1024 675.0
1025 6642.0
1026 675.0
1027 513.0
1028 720.0
1029 783.0
1030 675.0
1031 621.0
1032 657.0
1033 6840.0
1034 981.0
1035 558.0
1036 783.0
1037 756.0
1038 630.0
1039 657.0
1040 666.0
1041 6048.0
1042 711.0
1043 558.0
1044 810.0
1045 711.0
1046 675.0
1047 765.0
1048 648.0
1056 6192.0
1057 648.0
1058 702.0
1059 630.0
1060 630.0
1061 621.0
1062 603.0
1063 576.0
1064 4311.0
1065 495.0
1066 675.0
1067 684.0
1068 630.0
1069 576.0
1070 621.0
1071 648.0
1072 4167.0
1073 693.0
1074 729.0
1075 756.0
1076 666.0
1077 657.0
1078 657.0
1079 594.0
1080 3681.0
1081 603.0
1082 720.0
1083 666.0
1084 648.0
1085 657.0
1086 702.0
1087 621.0
1095 4338.0
1096 585.0
1097 441.0
1098 819.0
1099 558.0
1100 621.0
1101 576.0
1102 522.0
1103 2745.0
1104 432.0
1105 495.0
1106 792.0
1107 639.0
1108 540.0
1109 594.0
1110 576.0
1111 2682.0
1112 702.0
1113 540.0
1114 819.0
1115 612.0
1116 612.0
1117 630.0
1118 585.0
1119 2214.0
1120 513.0
1121 594.0
1122 828.0
1123 648.0
1124 666.0
1125 585.0
1126 567.0
1134 2043.0
1135 657.0
1136 504.0
1137 477.0
1138 675.0
1139 540.0
1140 531.0
1141 504.0
1142 1548.0
1143 414.0
1144 441.0
1145 576.0
1146 810.0
1147 540.0
1148 585.0
1149 522.0
1150 1323.0
1151 630.0
1152 549.0
1153 648.0
1154 801.0
1155 567.0
1156 603.0
1157 540.0
1158 1422.0
1159 513.0
1160 486.0
1161 648.0
1162 747.0
1163 567.0
1164 531.0
1165 585.0
1173 1440.0
1174 630.0
1175 387.0
1176 549.0
1177 504.0
1178 720.0
1179 495.0
1180 486.0
1181 936.0
1182 423.0
1183 423.0
1184 531.0
1185 549.0
1186 684.0
1187 540.0
1188 441.0
1189 927.0
1190 648.0
1191 540.0
1192 558.0
1193 621.0
1194 720.0
1195 540.0
1196 504.0
1197 945.0
1198 387.0
1199 486.0
1200 576.0
1201 549.0
1202 648.0
1203 558.0
1204 531.0
1212 1314.0
1213 513.0
1214 405.0
1215 495.0
1216 477.0
1217 468.0
1218 567.0
1219 450.0
1220 882.0
1221 369.0
1222 441.0
1223 531.0
1224 549.0
1225 459.0
1226 630.0
1227 441.0
1228 900.0
1229 531.0
1230 441.0
1231 612.0
1232 540.0
1233 450.0
1234 675.0
1235 450.0
1236 846.0
1237 423.0
1238 441.0
1239 594.0
1240 576.0
1241 477.0
1242 711.0
1243 477.0
1251 1413.0
1252 567.0
1253 297.0
1254 477.0
1255 504.0
1256 459.0
1257 432.0
1258 585.0
1259 792.0
1260 342.0
1261 306.0
1262 513.0
1263 468.0
1264 459.0
1265 414.0
1266 576.0
1267 828.0
1268 387.0
1269 432.0
1270 495.0
1271 450.0
1272 432.0
1273 450.0
1274 792.0
1275 1296.0
1276 459.0
1277 369.0
1278 495.0
1279 495.0
1280 495.0
1281 486.0
1282 639.0
1290 1593.0
1291 486.0
1292 423.0
1293 477.0
1294 450.0
1295 441.0
1296 405.0
1297 315.0
1298 720.0
1299 315.0
1300 387.0
1301 468.0
1302 486.0
1303 423.0
1304 423.0
1305 396.0
1306 792.0
1307 387.0
1308 396.0
1309 504.0
1310 441.0
1311 432.0
1312 396.0
1313 405.0
1314 765.0
1315 405.0
1316 423.0
1317 441.0
1318 441.0
1319 513.0
1320 477.0
1321 423.0
1329 945.0
1330 702.0
1331 306.0
1332 459.0
1333 405.0
1334 369.0
1335 333.0
1336 306.0
1337 459.0
1338 450.0
1339 288.0
1340 468.0
1341 504.0
1342 414.0
1343 360.0
1344 360.0
1345 432.0
1346 450.0
1347 315.0
1348 396.0
1349 396.0
1350 396.0
1351 423.0
1352 333.0
1353 387.0
1354 495.0
1355 351.0
1356 405.0
1357 468.0
1358 369.0
1359 387.0
1360 378.0
1368 792.0
1369 495.0
1370 450.0
1371 378.0
1372 324.0
1373 378.0
1374 297.0
1375 288.0
1376 387.0
1377 243.0
1378 423.0
1379 378.0
1380 387.0
1381 351.0
1382 288.0
1383 333.0
1384 369.0
1385 243.0
1386 450.0
1387 414.0
1388 387.0
1389 387.0
1390 369.0
1391 315.0
1392 387.0
1393 288.0
1394 360.0
1395 342.0
1396 387.0
1397 333.0
1398 351.0
1399 324.0
1407 783.0
1408 342.0
1409 297.0
1410 504.0
1411 306.0
1412 279.0
1413 252.0
1414 288.0
1415 333.0
1416 207.0
1417 225.0
1418 486.0
1419 333.0
1420 297.0
1421 288.0
1422 288.0
1423 333.0
1424 243.0
1425 252.0
1426 468.0
1427 333.0
1428 342.0
1429 297.0
1430 342.0
1431 369.0
1432 234.0
1433 243.0
1434 567.0
1435 360.0
1436 279.0
1437 297.0
1438 360.0
1446 621.0
1447 468.0
1448 216.0
1449 270.0
1450 441.0
1451 261.0
1452 216.0
1453 243.0
1454 243.0
1455 189.0
1456 261.0
1457 297.0
1458 396.0
1459 270.0
1460 297.0
1461 279.0
1462 369.0
1463 279.0
1464 216.0
1465 342.0
1466 477.0
1467 297.0
1468 315.0
1469 252.0
1470 279.0
1471 171.0
1472 261.0
1473 342.0
1474 459.0
1475 306.0
1476 324.0
1477 243.0
1485 612.0
1486 432.0
1487 243.0
1488 270.0
1489 189.0
1490 378.0
1491 243.0
1492 225.0
1493 216.0
1494 189.0
1495 135.0
1496 216.0
1497 288.0
1498 369.0
1499 234.0
1500 216.0
1501 306.0
1502 198.0
1503 180.0
1504 279.0
1505 306.0
1506 414.0
1507 270.0
1508 243.0
1509 288.0
1510 216.0
1511 198.0
1512 288.0
1513 261.0
1514 423.0
1515 225.0
1516 252.0
1524 594.0
1525 441.0
1526 198.0
1527 252.0
1528 216.0
1529 171.0
1530 360.0
1531 189.0
1532 234.0
1533 153.0
1534 162.0
1535 153.0
1536 243.0
1537 180.0
1538 306.0
1539 225.0
1540 252.0
1541 135.0
1542 153.0
1543 243.0
1544 252.0
1545 189.0
1546 333.0
1547 234.0
1548 270.0
1549 153.0
1550 162.0
1551 198.0
1552 198.0
1553 171.0
1554 378.0
1555 81.0
1563 558.0
1564 468.0
1565 180.0
1566 171.0
1567 198.0
1568 180.0
1569 153.0
1570 315.0
1571 180.0
1572 99.0
1573 117.0
1574 198.0
1575 162.0
1576 171.0
1577 135.0
1578 333.0
1579 189.0
1580 126.0
1581 126.0
1582 207.0
1583 108.0
1584 153.0
1585 171.0
1586 279.0
1587 171.0
1588 144.0
1589 162.0
1590 117.0
1591 216.0
1592 162.0
1593 207.0
1594 342.0
1602 756.0
1603 270.0
1604 180.0
1605 171.0
1606 144.0
1607 153.0
1608 126.0
1609 81.0
1610 351.0
1611 90.0
1612 108.0
1613 144.0
1614 162.0
1615 126.0
1616 162.0
1617 99.0
1618 342.0
1619 81.0
1620 117.0
1621 153.0
1622 135.0
1623 171.0
1624 126.0
1625 90.0
1626 351.0
1627 63.0
1628 135.0
1629 99.0
1630 126.0
1631 108.0
1632 81.0
1633 99.0
1641 495.0
1642 531.0
1643 144.0
1644 99.0
1645 180.0
1646 99.0
1647 108.0
1648 99.0
1649 99.0
1650 225.0
1651 81.0
1652 90.0
1653 99.0
1654 144.0
1655 108.0
1656 54.0
1657 144.0
1658 270.0
1659 90.0
1660 117.0
1661 90.0
1662 99.0
1663 81.0
1664 90.0
1665 180.0
1666 198.0
1667 117.0
1668 153.0
1669 90.0
1670 72.0
1671 108.0
1672 63.0
1680 378.0
1681 216.0
1682 342.0
1683 108.0
1684 81.0
1685 72.0
1686 72.0
1687 45.0
1688 63.0
1689 45.0
1690 207.0
1691 54.0
1692 99.0
1693 99.0
1694 72.0
1695 63.0
1696 135.0
1697 -18.0
1698 180.0
1699 72.0
1700 90.0
1701 45.0
1702 63.0
1703 54.0
1704 117.0
1705 18.0
1706 207.0
1707 72.0
1708 54.0
1709 18.0
1710 108.0
1711 45.0
1719 702.0
1720 225.0
1721 90.0
1722 288.0
1723 -27.0
1724 -54.0
1725 -54.0
1726 -90.0
1727 432.0
1728 -54.0
1729 -144.0
1730 198.0
1731 -27.0
1732 -63.0
1733 -108.0
1734 -72.0
1735 504.0
1736 -54.0
1737 -72.0
1738 198.0
1739 -45.0
1740 -72.0
1741 -63.0
1742 -54.0
1743 477.0
1744 -45.0
1745 -81.0
1746 297.0
1747 198.0
1748 72.0
1749 -45.0
1750 -72.0
1758 801.0
1759 270.0
1760 135.0
1761 72.0
1762 468.0
1763 72.0
1764 90.0
1765 54.0
1766 486.0
1767 54.0
1768 63.0
1769 63.0
1770 351.0
1771 72.0
1772 153.0
1773 108.0
1774 495.0
1775 54.0
1776 72.0
1777 54.0
1778 333.0
1779 63.0
1780 81.0
1781 72.0
1782 495.0
1783 45.0
1784 54.0
1785 54.0
1786 324.0
1787 63.0
1788 54.0
1789 63.0
1797 657.0
1798 45.0
1799 72.0
1800 72.0
1801 99.0
1802 360.0
1803 54.0
1804 54.0
1805 297.0
1806 27.0
1807 27.0
1808 27.0
1809 36.0
1810 306.0
1811 108.0
1812 162.0
1813 297.0
1814 27.0
1815 27.0
1816 27.0
1817 27.0
1818 378.0
1819 126.0
1820 90.0
1821 315.0
1822 27.0
1823 27.0
1824 18.0
1825 27.0
1826 315.0
1827 36.0
1828 27.0
1836 549.0
1837 36.0
1838 36.0
1839 27.0
1840 18.0
1841 18.0
1842 360.0
1843 18.0
1844 162.0
1845 9.0
1846 18.0
1847 18.0
1848 18.0
1849 18.0
1850 360.0
1851 90.0
1852 144.0
1853 108.0
1854 18.0
1855 18.0
1856 18.0
1857 18.0
1858 360.0
1859 27.0
1860 171.0
1861 18.0
1862 18.0
1863 18.0
1864 18.0
1865 18.0
1866 270.0
1867 54.0


==> figures/data/kernels/i-weighted.dgemm_NT.dat <==
38 -315805.32
77 -731677.0408
116 -328409.0625
155 -348714.383
194 -2031780.3261
233 -344269.4
272 -355397.3182
311 -352074.3488
350 -335445.4286
389 -343621.3171
428 -356316.975
467 -370469.7692
506 -328701.3158
545 -366402.6486
584 -375724.5
623 -383546.0571
662 -371772.2647
701 -376339.0909
740 -367525.125
779 -378315.5806
818 -347314.5
857 -387049.6552
896 82926.0
935 78084.0
974 60228.0
1013 34389.0
1052 16290.0
1091 12429.0
1130 4599.0
1169 -6579.0
1208 -2529.0
1247 -3753.0
1286 1710.0
1325 162.0
1364 144.0
1403 -333.0
1442 738.0
1481 351.0
1520 135.0
1559 -4896.0
1598 -1053.0
1637 6444.0
1676 -513.0
1715 -459.0
1754 -342.0
1793 -1098.0
1832 9.0
1871 -9.0


==> figures/data/kernels/i-weighted.dgemm_TN.dat <==
36 -619846.2
75 -493433.449
114 -503715.375
153 -508114.9149
192 -636822.0
231 -548024.4
270 -474098.7273
309 -495604.8837
348 -536512.2857
387 -559773.2195
426 -494545.95
465 -514635.4615
504 -545607.4737
543 -580963.8649
582 -574859.0
621 -637155.2571
660 -744778.5882
699 -881124.0
738 -959561.4375
777 -1095538.9355
816 -1260481.8
855 -1436441.5862
894 -1679760.6429
933 993024.0
972 738351.0
1011 430047.0
1050 238491.0
1089 98676.0
1128 68040.0
1167 31185.0
1206 15309.0
1245 10926.0
1284 264663.0
1323 17379.0
1362 11691.0
1401 3204.0
1440 3735.0
1479 2934.0
1518 3447.0
1557 2565.0
1596 1188.0
1635 567.0
1674 882.0
1713 648.0
1752 225.0
1791 -72.0
1830 -216.0
1869 270.0


==> figures/data/kernels/i-weighted.dgeqr2_.dat <==
1 186984.0
40 112860.0
79 110790.0
118 112302.0
157 87642.0
196 81954.0
235 72666.0
274 76554.0
313 74061.0
352 72441.0
391 46575.0
430 51408.0
469 42993.0
508 38538.0
547 29637.0
586 41310.0
625 22419.0
664 34416.0
703 -3024.0
742 12888.0
781 -315.0
820 -14256.0
859 -13284.0
898 98368.78058
937 84717.51621
976 56049.72078
1015 35006.64634
1054 36209.83003
1093 26072.50593
1132 14370.85514
1171 9986.87213
1210 7176.814879
1249 8522.604396
1288 10024.966926
1327 9411.087137
1366 8956.66
1405 10119.91866
1444 11097.069948
1483 10989.279661
1522 10274.562112
1561 11065.344828
1600 9283.22093
1639 7843.181416
1678 6051.525773
1717 4642.444444
1756 7562.630769
1795 6861.581633
1834 6008.863636
1873 5085.264706


==> figures/data/kernels/i-weighted.dlarft_.dat <==
2 30303.0
41 9171.0
80 15804.0
119 17847.0
158 17199.0
197 16974.0
236 18225.0
275 24048.0
314 31437.0
353 29664.0
392 30834.0
431 33480.0
470 34353.0
509 37728.0
548 37080.0
587 37935.0
626 42228.0
665 36504.0
704 38565.0
743 37584.0
782 37719.0
821 35469.0
860 37449.0
899 39348.0
938 37593.0
977 33768.0
1016 38259.0
1055 36486.0
1094 31581.0
1133 21015.0
1172 26811.0
1211 23175.0
1250 19692.0
1289 18981.0
1328 22140.0
1367 23184.0
1406 20070.0
1445 19566.0
1484 20106.0
1523 18738.0
1562 17847.0
1601 18675.0
1640 19503.0
1679 20025.0
1718 18054.0
1757 17451.0
1796 15768.0
1835 15516.0


==> figures/data/kernels/i-weighted.dtrmm_RLNU.dat <==
35 175995.0
74 14940.0
113 15345.0
152 14418.0
191 27054.0
230 14652.0
269 16506.0
308 15084.0
347 14652.0
386 15543.0
425 15300.0
464 15300.0
503 14985.0
542 15003.0
581 15210.0
620 15093.0
659 13950.0
698 14598.0
737 14094.0
776 13392.0
815 14310.0
854 12987.0
893 13473.0
932 12978.0
971 12564.0
1010 11862.0
1049 9468.0
1088 6282.0
1127 5445.0
1166 3942.0
1205 2214.0
1244 1773.0
1283 1611.0
1322 2286.0
1361 1683.0
1400 1062.0
1439 1116.0
1478 864.0
1517 873.0
1556 1152.0
1595 981.0
1634 1260.0
1673 765.0
1712 315.0
1751 324.0
1790 531.0
1829 126.0
1868 612.0


==> figures/data/kernels/i-weighted.dtrmm_RLTU.dat <==
39 2745.0
78 -35694.0
117 -6642.0
156 15741.0
195 -10989.0
234 16218.0
273 16380.0
312 20475.0
351 22536.0
390 35478.0
429 24435.0
468 22689.0
507 17451.0
546 7128.0
585 -7236.0
624 -18594.0
663 -81378.0
702 -88884.0
741 -93834.0
780 -97065.0
819 -105606.0
858 -115857.0
897 75870.0
936 56916.0
975 45054.0
1014 29430.0
1053 13734.0
1092 4932.0
1131 1215.0
1170 1476.0
1209 351.0
1248 567.0
1287 801.0
1326 9.0
1365 81.0
1404 108.0
1443 162.0
1482 306.0
1521 -171.0
1560 -117.0
1599 -117.0
1638 -252.0
1677 -36.0
1716 -144.0
1755 9.0
1794 549.0
1833 -135.0
1872 99.0


==> figures/data/kernels/i-weighted.dtrmm_RUNN.dat <==
37 -234666.0
76 -245997.0
115 -244683.0
154 -242028.0
193 -283329.0
232 -236934.0
271 -228312.0
310 -229437.0
349 -209241.0
388 -218250.0
427 -214389.0
466 -213552.0
505 -210654.0
544 -208656.0
583 -202905.0
622 -200151.0
661 -196659.0
700 -194715.0
739 -192618.0
778 -193473.0
817 -187677.0
856 -184680.0
895 12305.0
934 19116.0
973 18585.0
1012 14454.0
1051 10485.0
1090 7794.0
1129 4617.0
1168 2034.0
1207 1017.0
1246 1539.0
1285 4041.0
1324 1566.0
1363 423.0
1402 612.0
1441 387.0
1480 99.0
1519 72.0
1558 252.0
1597 27.0
1636 126.0
1675 63.0
1714 450.0
1753 81.0
1792 765.0
1831 756.0
1870 126.0


==> figures/data/kernels/instr.dcopy_.dat <==
3 172845.0
4 21609.0
5 21447.0
6 21582.0
7 21204.0
8 21573.0
9 21600.0
10 21474.0
11 63558.0
12 21960.0
13 21699.0
14 21933.0
15 21924.0
16 21996.0
17 21888.0
18 21924.0
19 171207.0
20 21744.0
21 21564.0
22 21537.0
23 21438.0
24 21393.0
25 21195.0
26 21150.0
27 64035.0
28 20520.0
29 20970.0
30 20979.0
31 20952.0
32 20943.0
33 21006.0
34 21150.0
42 106362.0
43 9630.0
44 9765.0
45 10314.0
46 10134.0
47 10026.0
48 10044.0
49 9972.0
50 51930.0
51 9666.0
52 9729.0
53 10152.0
54 10008.0
55 9945.0
56 10017.0
57 9828.0
58 109476.0
59 9810.0
60 9783.0
61 10161.0
62 10062.0
63 10026.0
64 10125.0
65 9819.0
66 51084.0
67 9711.0
68 9765.0
69 10179.0
70 10116.0
71 9972.0
72 10080.0
73 10008.0
81 112374.0
82 9666.0
83 9711.0
84 10017.0
85 9918.0
86 9855.0
87 9855.0
88 9765.0
89 65223.0
90 9621.0
91 9495.0
92 9999.0
93 9900.0
94 9738.0
95 9792.0
96 9585.0
97 191619.0
98 9711.0
99 9585.0
100 10026.0
101 9828.0
102 9801.0
103 9855.0
104 9792.0
105 78192.0
106 9702.0
107 9540.0
108 9999.0
109 9846.0
110 9693.0
111 9828.0
112 9594.0
120 181584.0
121 9306.0
122 9621.0
123 9819.0
124 9702.0
125 9630.0
126 9666.0
127 9468.0
128 81738.0
129 9216.0
130 9495.0
131 9810.0
132 9585.0
133 9522.0
134 9567.0
135 9423.0
136 178218.0
137 9261.0
138 9603.0
139 9783.0
140 9648.0
141 9567.0
142 9675.0
143 9540.0
144 80991.0
145 9234.0
146 9432.0
147 9756.0
148 9648.0
149 9558.0
150 9639.0
151 9450.0
159 172287.0
160 9153.0
161 9126.0
162 9864.0
163 9423.0
164 9495.0
165 9495.0
166 9342.0
167 83610.0
168 9054.0
169 9135.0
170 9585.0
171 9369.0
172 9324.0
173 9315.0
174 9270.0
175 175113.0
176 9081.0
177 9270.0
178 9684.0
179 9369.0
180 9342.0
181 9414.0
182 9333.0
183 79002.0
184 9081.0
185 9063.0
186 9585.0
187 9477.0
188 9315.0
189 9450.0
190 9324.0
198 167976.0
199 8856.0
200 9162.0
201 9333.0
202 9360.0
203 9162.0
204 9234.0
205 9054.0
206 79578.0
207 8847.0
208 8847.0
209 9207.0
210 9243.0
211 9099.0
212 9180.0
213 9054.0
214 169785.0
215 8874.0
216 9072.0
217 9324.0
218 9369.0
219 9144.0
220 9297.0
221 9063.0
222 77355.0
223 8784.0
224 8937.0
225 9378.0
226 9387.0
227 9126.0
228 9108.0
229 9036.0
237 162603.0
238 8622.0
239 8730.0
240 9072.0
241 9054.0
242 9126.0
243 9090.0
244 8946.0
245 77976.0
246 8631.0
247 8721.0
248 9081.0
249 9027.0
250 9072.0
251 8847.0
252 8973.0
253 165042.0
254 8703.0
255 8775.0
256 9036.0
257 9063.0
258 9126.0
259 9036.0
260 8892.0
261 76860.0
262 8613.0
263 8748.0
264 9000.0
265 9018.0
266 9198.0
267 9000.0
268 8928.0
276 158751.0
277 8343.0
278 8613.0
279 8928.0
280 8838.0
281 8784.0
282 8973.0
283 8640.0
284 77526.0
285 8442.0
286 8550.0
287 8784.0
288 8784.0
289 8775.0
290 8946.0
291 8685.0
292 162054.0
293 8478.0
294 8577.0
295 8856.0
296 8793.0
297 8766.0
298 8973.0
299 8748.0
300 73008.0
301 8460.0
302 8523.0
303 8856.0
304 8829.0
305 8811.0
306 8883.0
307 8676.0
315 158373.0
316 8136.0
317 8334.0
318 8622.0
319 8550.0
320 8586.0
321 8658.0
322 8694.0
323 73206.0
324 8271.0
325 8379.0
326 8676.0
327 8541.0
328 8559.0
329 8442.0
330 8631.0
331 159453.0
332 8361.0
333 8361.0
334 8586.0
335 8532.0
336 8568.0
337 8568.0
338 8568.0
339 70479.0
340 8253.0
341 8289.0
342 8559.0
343 8649.0
344 8568.0
345 8496.0
346 8622.0
354 156258.0
355 8109.0
356 8100.0
357 8415.0
358 8361.0
359 8433.0
360 8388.0
361 8181.0
362 71334.0
363 8001.0
364 8037.0
365 8406.0
366 8352.0
367 8253.0
368 8298.0
369 8334.0
370 157905.0
371 8136.0
372 8136.0
373 8334.0
374 8334.0
375 8280.0
376 8379.0
377 8244.0
378 68625.0
379 8028.0
380 8073.0
381 8397.0
382 8316.0
383 8352.0
384 8361.0
385 8199.0
393 152406.0
394 8046.0
395 7839.0
396 8136.0
397 8190.0
398 8091.0
399 8127.0
400 8046.0
401 68841.0
402 7992.0
403 7875.0
404 8190.0
405 8127.0
406 8037.0
407 8064.0
408 8019.0
409 152235.0
410 8109.0
411 8064.0
412 8190.0
413 8109.0
414 8046.0
415 8154.0
416 7974.0
417 65853.0
418 8046.0
419 7902.0
420 8199.0
421 8145.0
422 8046.0
423 8253.0
424 7992.0
432 146430.0
433 7614.0
434 7929.0
435 8019.0
436 7965.0
437 7875.0
438 7965.0
439 7803.0
440 69048.0
441 7614.0
442 7812.0
443 7920.0
444 7983.0
445 7857.0
446 7947.0
447 7839.0
448 148869.0
449 7668.0
450 8037.0
451 8028.0
452 7920.0
453 7866.0
454 7920.0
455 7803.0
456 65439.0
457 7641.0
458 7830.0
459 7974.0
460 7884.0
461 7893.0
462 7938.0
463 7794.0
471 143568.0
472 7596.0
473 7362.0
474 7848.0
475 7731.0
476 7677.0
477 7722.0
478 7605.0
479 64098.0
480 7443.0
481 7425.0
482 7929.0
483 7641.0
484 7722.0
485 7785.0
486 7578.0
487 143235.0
488 7479.0
489 7632.0
490 7965.0
491 7758.0
492 7713.0
493 7722.0
494 7596.0
495 62010.0
496 7398.0
497 7524.0
498 8055.0
499 7731.0
500 7596.0
501 7632.0
502 7641.0
510 137097.0
511 7173.0
512 7389.0
513 7515.0
514 7731.0
515 7542.0
516 7533.0
517 7434.0
518 62793.0
519 7191.0
520 7290.0
521 7515.0
522 7668.0
523 7479.0
524 7416.0
525 7380.0
526 138087.0
527 7281.0
528 7407.0
529 7614.0
530 7677.0
531 7497.0
532 7560.0
533 7407.0
534 59058.0
535 7281.0
536 7263.0
537 7542.0
538 7659.0
539 7479.0
540 7560.0
541 7326.0
549 132525.0
550 6939.0
551 7002.0
552 7272.0
553 7335.0
554 7416.0
555 7281.0
556 7254.0
557 58770.0
558 6948.0
559 7092.0
560 7371.0
561 7272.0
562 7380.0
563 7245.0
564 7245.0
565 128718.0
566 7119.0
567 7128.0
568 7308.0
569 7290.0
570 7479.0
571 7290.0
572 7155.0
573 57321.0
574 7047.0
575 7029.0
576 7317.0
577 7272.0
578 7371.0
579 7155.0
580 7299.0
588 123867.0
589 6759.0
590 6813.0
591 7038.0
592 7083.0
593 7038.0
594 7272.0
595 7029.0
596 55161.0
597 6867.0
598 6813.0
599 7038.0
600 7128.0
601 7002.0
602 7263.0
603 6849.0
604 122040.0
605 6930.0
606 6849.0
607 7047.0
608 7128.0
609 7029.0
610 7299.0
611 6975.0
612 52839.0
613 6840.0
614 6876.0
615 7092.0
616 7038.0
617 7056.0
618 7209.0
619 6858.0
627 117756.0
628 6606.0
629 6633.0
630 6822.0
631 6867.0
632 6840.0
633 6876.0
634 7002.0
635 51867.0
636 6615.0
637 6633.0
638 6849.0
639 6849.0
640 6831.0
641 6795.0
642 6939.0
643 110943.0
644 6768.0
645 6696.0
646 6885.0
647 6849.0
648 6822.0
649 6885.0
650 6930.0
651 50805.0
652 6588.0
653 6597.0
654 6948.0
655 6930.0
656 6849.0
657 6813.0
658 6876.0
666 101574.0
667 6543.0
668 6354.0
669 6606.0
670 6597.0
671 6633.0
672 6624.0
673 6543.0
674 50418.0
675 6417.0
676 6408.0
677 6642.0
678 6615.0
679 6588.0
680 6660.0
681 6534.0
682 96966.0
683 6498.0
684 6498.0
685 6642.0
686 6579.0
687 6588.0
688 6660.0
689 6579.0
690 48501.0
691 6399.0
692 6390.0
693 6651.0
694 6633.0
695 6732.0
696 6588.0
697 6516.0
705 89280.0
706 6867.0
707 6138.0
708 6363.0
709 6435.0
710 6363.0
711 6471.0
712 6345.0
713 46404.0
714 6417.0
715 6183.0
716 6381.0
717 6390.0
718 6381.0
719 6444.0
720 6336.0
721 89973.0
722 6579.0
723 6273.0
724 6498.0
725 6381.0
726 6372.0
727 6462.0
728 6354.0
729 44118.0
730 6498.0
731 6201.0
732 6417.0
733 6354.0
734 6363.0
735 6408.0
736 6390.0
744 80379.0
745 6102.0
746 6057.0
747 6219.0
748 6192.0
749 6228.0
750 6165.0
751 6174.0
752 42777.0
753 5949.0
754 6201.0
755 6264.0
756 6219.0
757 6147.0
758 6201.0
759 6057.0
760 76131.0
761 6147.0
762 6210.0
763 6255.0
764 6228.0
765 6138.0
766 6201.0
767 6066.0
768 41967.0
769 6030.0
770 6129.0
771 6237.0
772 6246.0
773 6174.0
774 6210.0
775 6129.0
783 71010.0
784 5832.0
785 5724.0
786 6201.0
787 5985.0
788 5976.0
789 6003.0
790 5922.0
791 38592.0
792 5760.0
793 5823.0
794 6192.0
795 5985.0
796 5931.0
797 6075.0
798 5904.0
799 65160.0
800 5949.0
801 5760.0
802 6138.0
803 6003.0
804 6066.0
805 6021.0
806 5976.0
807 38178.0
808 5751.0
809 5805.0
810 6273.0
811 6075.0
812 6039.0
813 6039.0
814 5850.0
822 59814.0
823 5634.0
824 5517.0
825 5706.0
826 5967.0
827 5760.0
828 5832.0
829 5760.0
830 32913.0
831 5607.0
832 5580.0
833 5823.0
834 5904.0
835 5733.0
836 5778.0
837 5661.0
838 52173.0
839 5760.0
840 5661.0
841 5805.0
842 5949.0
843 5796.0
844 5823.0
845 5742.0
846 31986.0
847 5598.0
848 5643.0
849 5805.0
850 6003.0
851 5805.0
852 5724.0
853 5724.0
861 48312.0
862 5472.0
863 5382.0
864 5553.0
865 5544.0
866 5724.0
867 5616.0
868 5544.0
869 28476.0
870 5355.0
871 5382.0
872 5625.0
873 5616.0
874 5688.0
875 5616.0
876 5508.0
877 41886.0
878 5589.0
879 5427.0
880 5616.0
881 5616.0
882 5670.0
883 5643.0
884 5508.0
885 27684.0
886 5436.0
887 5391.0
888 5526.0
889 5625.0
890 5706.0
891 5679.0
892 5526.0
900 36207.0
901 5274.0
902 5166.0
903 5337.0
904 5346.0
905 5373.0
906 5544.0
907 5328.0
908 21969.0
909 5175.0
910 5202.0
911 5373.0
912 5355.0
913 5355.0
914 5535.0
915 5247.0
916 30879.0
917 5382.0
918 5238.0
919 5436.0
920 5373.0
921 5337.0
922 5544.0
923 5301.0
924 21105.0
925 5211.0
926 5184.0
927 5373.0
928 5382.0
929 5355.0
930 5562.0
931 5337.0
939 26001.0
940 5211.0
941 4914.0
942 5085.0
943 5193.0
944 5148.0
945 5157.0
946 5274.0
947 17262.0
948 4941.0
949 5013.0
950 5139.0
951 5220.0
952 5157.0
953 5094.0
954 5319.0
955 20430.0
956 5166.0
957 5031.0
958 5175.0
959 5157.0
960 5067.0
961 5148.0
962 5220.0
963 16479.0
964 4968.0
965 4986.0
966 5166.0
967 5166.0
968 5121.0
969 5238.0
970 5274.0
978 20880.0
979 4869.0
980 4725.0
981 4968.0
982 4914.0
983 4914.0
984 4896.0
985 4878.0
986 14427.0
987 4797.0
988 4734.0
989 4977.0
990 4905.0
991 4887.0
992 4869.0
993 4878.0
994 15471.0
995 5040.0
996 4842.0
997 4914.0
998 4905.0
999 4932.0
1000 4923.0
1001 4896.0
1002 13770.0
1003 4779.0
1004 4824.0
1005 4941.0
1006 4932.0
1007 4914.0
1008 4986.0
1009 4905.0
1017 14679.0
1018 4860.0
1019 4500.0
1020 4689.0
1021 4725.0
1022 4671.0
1023 4689.0
1024 4680.0
1025 10710.0
1026 4716.0
1027 4536.0
1028 4725.0
1029 4752.0
1030 4680.0
1031 4653.0
1032 4644.0
1033 10872.0
1034 5013.0
1035 4590.0
1036 4752.0
1037 4743.0
1038 4653.0
1039 4671.0
1040 4662.0
1041 10089.0
1042 4725.0
1043 4572.0
1044 4797.0
1045 4734.0
1046 4689.0
1047 4752.0
1048 4680.0
1056 10026.0
1057 4491.0
1058 4536.0
1059 4464.0
1060 4473.0
1061 4473.0
1062 4455.0
1063 4437.0
1064 8163.0
1065 4320.0
1066 4527.0
1067 4545.0
1068 4491.0
1069 4428.0
1070 4500.0
1071 4491.0
1072 8001.0
1073 4554.0
1074 4626.0
1075 4572.0
1076 4518.0
1077 4536.0
1078 4500.0
1079 4437.0
1080 7560.0
1081 4410.0
1082 4554.0
1083 4536.0
1084 4527.0
1085 4500.0
1086 4545.0
1087 4482.0
1095 8028.0
1096 4221.0
1097 4122.0
1098 4473.0
1099 4248.0
1100 4266.0
1101 4248.0
1102 4176.0
1103 6426.0
1104 4122.0
1105 4185.0
1106 4464.0
1107 4275.0
1108 4248.0
1109 4266.0
1110 4248.0
1111 6381.0
1112 4392.0
1113 4212.0
1114 4500.0
1115 4293.0
1116 4293.0
1117 4311.0
1118 4257.0
1119 5895.0
1120 4158.0
1121 4239.0
1122 4527.0
1123 4293.0
1124 4320.0
1125 4284.0
1126 4239.0
1134 5616.0
1135 4149.0
1136 3978.0
1137 4050.0
1138 4185.0
1139 4023.0
1140 4050.0
1141 4005.0
1142 5022.0
1143 3924.0
1144 3951.0
1145 4068.0
1146 4284.0
1147 4050.0
1148 4104.0
1149 4014.0
1150 4824.0
1151 4122.0
1152 4023.0
1153 4149.0
1154 4266.0
1155 4059.0
1156 4095.0
1157 4041.0
1158 4896.0
1159 3978.0
1160 3996.0
1161 4122.0
1162 4239.0
1163 4050.0
1164 4050.0
1165 4050.0
1173 4770.0
1174 3933.0
1175 3708.0
1176 3861.0
1177 3825.0
1178 4014.0
1179 3825.0
1180 3807.0
1181 4239.0
1182 3744.0
1183 3771.0
1184 3843.0
1185 3852.0
1186 4005.0
1187 3870.0
1188 3789.0
1189 4257.0
1190 3969.0
1191 3852.0
1192 3888.0
1193 3924.0
1194 4068.0
1195 3888.0
1196 3834.0
1197 4257.0
1198 3726.0
1199 3798.0
1200 3897.0
1201 3852.0
1202 4014.0
1203 3861.0
1204 3825.0
1212 4446.0
1213 3672.0
1214 3555.0
1215 3654.0
1216 3636.0
1217 3609.0
1218 3744.0
1219 3627.0
1220 4041.0
1221 3528.0
1222 3573.0
1223 3663.0
1224 3681.0
1225 3609.0
1226 3780.0
1227 3591.0
1228 4041.0
1229 3681.0
1230 3600.0
1231 3753.0
1232 3654.0
1233 3645.0
1234 3861.0
1235 3627.0
1236 3996.0
1237 3555.0
1238 3582.0
1239 3735.0
1240 3753.0
1241 3627.0
1242 3843.0
1243 3618.0
1251 4374.0
1252 3519.0
1253 3240.0
1254 3393.0
1255 3420.0
1256 3384.0
1257 3366.0
1258 3528.0
1259 3744.0
1260 3294.0
1261 3249.0
1262 3429.0
1263 3393.0
1264 3375.0
1265 3384.0
1266 3510.0
1267 3744.0
1268 3339.0
1269 3375.0
1270 3420.0
1271 3393.0
1272 3411.0
1273 3393.0
1274 3699.0
1275 4239.0
1276 3384.0
1277 3321.0
1278 3438.0
1279 3411.0
1280 3420.0
1281 3411.0
1282 3573.0
1290 4383.0
1291 3258.0
1292 3168.0
1293 3222.0
1294 3213.0
1295 3177.0
1296 3159.0
1297 3123.0
1298 3474.0
1299 3060.0
1300 3132.0
1301 3222.0
1302 3231.0
1303 3186.0
1304 3195.0
1305 3159.0
1306 3555.0
1307 3141.0
1308 3141.0
1309 3258.0
1310 3204.0
1311 3204.0
1312 3150.0
1313 3159.0
1314 3528.0
1315 3132.0
1316 3159.0
1317 3222.0
1318 3231.0
1319 3276.0
1320 3231.0
1321 3186.0
1329 3600.0
1330 3276.0
1331 2889.0
1332 3042.0
1333 2961.0
1334 2943.0
1335 2943.0
1336 2916.0
1337 3006.0
1338 3024.0
1339 2925.0
1340 3033.0
1341 3069.0
1342 2979.0
1343 2961.0
1344 2943.0
1345 3006.0
1346 3051.0
1347 2907.0
1348 2988.0
1349 2997.0
1350 2970.0
1351 2988.0
1352 2907.0
1353 2979.0
1354 3051.0
1355 2952.0
1356 3006.0
1357 3042.0
1358 2961.0
1359 2979.0
1360 2961.0
1368 3213.0
1369 2880.0
1370 2889.0
1371 2808.0
1372 2727.0
1373 2781.0
1374 2727.0
1375 2718.0
1376 2808.0
1377 2682.0
1378 2844.0
1379 2799.0
1380 2799.0
1381 2790.0
1382 2745.0
1383 2736.0
1384 2790.0
1385 2664.0
1386 2835.0
1387 2844.0
1388 2772.0
1389 2799.0
1390 2772.0
1391 2763.0
1392 2799.0
1393 2691.0
1394 2826.0
1395 2763.0
1396 2826.0
1397 2763.0
1398 2781.0
1399 2736.0
1407 3024.0
1408 2565.0
1409 2520.0
1410 2727.0
1411 2547.0
1412 2529.0
1413 2529.0
1414 2493.0
1415 2574.0
1416 2457.0
1417 2466.0
1418 2736.0
1419 2583.0
1420 2547.0
1421 2538.0
1422 2520.0
1423 2574.0
1424 2493.0
1425 2484.0
1426 2736.0
1427 2583.0
1428 2583.0
1429 2538.0
1430 2565.0
1431 2592.0
1432 2484.0
1433 2520.0
1434 2772.0
1435 2601.0
1436 2547.0
1437 2529.0
1438 2556.0
1446 2700.0
1447 2547.0
1448 2295.0
1449 2331.0
1450 2502.0
1451 2349.0
1452 2322.0
1453 2304.0
1454 2331.0
1455 2250.0
1456 2304.0
1457 2358.0
1458 2475.0
1459 2349.0
1460 2358.0
1461 2349.0
1462 2439.0
1463 2331.0
1464 2286.0
1465 2403.0
1466 2529.0
1467 2349.0
1468 2394.0
1469 2331.0
1470 2340.0
1471 2268.0
1472 2331.0
1473 2385.0
1474 2529.0
1475 2376.0
1476 2376.0
1477 2313.0
1485 2529.0
1486 2349.0
1487 2133.0
1488 2151.0
1489 2115.0
1490 2286.0
1491 2115.0
1492 2133.0
1493 2133.0
1494 2070.0
1495 2052.0
1496 2124.0
1497 2187.0
1498 2277.0
1499 2133.0
1500 2115.0
1501 2178.0
1502 2097.0
1503 2088.0
1504 2169.0
1505 2187.0
1506 2322.0
1507 2151.0
1508 2151.0
1509 2196.0
1510 2097.0
1511 2088.0
1512 2178.0
1513 2178.0
1514 2295.0
1515 2133.0
1516 2142.0
1524 2331.0
1525 2169.0
1526 1917.0
1527 1971.0
1528 1962.0
1529 1881.0
1530 2079.0
1531 1908.0
1532 1953.0
1533 1881.0
1534 1899.0
1535 1890.0
1536 1953.0
1537 1917.0
1538 2043.0
1539 1953.0
1540 1989.0
1541 1872.0
1542 1881.0
1543 1935.0
1544 1962.0
1545 1935.0
1546 2079.0
1547 1935.0
1548 1998.0
1549 1872.0
1550 1899.0
1551 1953.0
1552 1926.0
1553 1917.0
1554 2124.0
1555 1845.0
1563 2178.0
1564 2007.0
1565 1728.0
1566 1746.0
1567 1737.0
1568 1719.0
1569 1710.0
1570 1872.0
1571 1728.0
1572 1665.0
1573 1683.0
1574 1746.0
1575 1710.0
1576 1737.0
1577 1719.0
1578 1863.0
1579 1755.0
1580 1719.0
1581 1674.0
1582 1737.0
1583 1701.0
1584 1719.0
1585 1719.0
1586 1845.0
1587 1728.0
1588 1692.0
1589 1719.0
1590 1719.0
1591 1764.0
1592 1755.0
1593 1764.0
1594 1881.0
1602 2115.0
1603 1629.0
1604 1566.0
1605 1548.0
1606 1512.0
1607 1521.0
1608 1476.0
1609 1449.0
1610 1728.0
1611 1467.0
1612 1494.0
1613 1503.0
1614 1539.0
1615 1530.0
1616 1530.0
1617 1458.0
1618 1710.0
1619 1449.0
1620 1485.0
1621 1503.0
1622 1503.0
1623 1548.0
1624 1503.0
1625 1485.0
1626 1719.0
1627 1431.0
1628 1503.0
1629 1476.0
1630 1512.0
1631 1494.0
1632 1458.0
1633 1476.0
1641 1692.0
1642 1719.0
1643 1359.0
1644 1341.0
1645 1341.0
1646 1305.0
1647 1296.0
1648 1296.0
1649 1323.0
1650 1449.0
1651 1287.0
1652 1287.0
1653 1296.0
1654 1332.0
1655 1296.0
1656 1278.0
1657 1350.0
1658 1449.0
1659 1278.0
1660 1332.0
1661 1287.0
1662 1287.0
1663 1278.0
1664 1305.0
1665 1359.0
1666 1395.0
1667 1296.0
1668 1341.0
1669 1305.0
1670 1278.0
1671 1305.0
1672 1242.0
1680 1413.0
1681 1233.0
1682 1377.0
1683 1134.0
1684 1089.0
1685 1089.0
1686 1089.0
1687 1071.0
1688 1098.0
1689 1080.0
1690 1224.0
1691 1098.0
1692 1116.0
1693 1116.0
1694 1098.0
1695 1098.0
1696 1152.0
1697 1044.0
1698 1215.0
1699 1098.0
1700 1116.0
1701 1080.0
1702 1089.0
1703 1080.0
1704 1143.0
1705 1062.0
1706 1224.0
1707 1098.0
1708 1071.0
1709 1071.0
1710 1125.0
1711 1089.0
1719 1215.0
1720 666.0
1721 549.0
1722 738.0
1723 396.0
1724 414.0
1725 396.0
1726 405.0
1727 882.0
1728 378.0
1729 378.0
1730 639.0
1731 396.0
1732 396.0
1733 387.0
1734 387.0
1735 927.0
1736 414.0
1737 396.0
1738 648.0
1739 396.0
1740 396.0
1741 405.0
1742 387.0
1743 963.0
1744 387.0
1745 369.0
1746 729.0
1747 702.0
1748 522.0
1749 396.0
1750 387.0
1758 1035.0
1759 468.0
1760 333.0
1761 270.0
1762 675.0
1763 270.0
1764 288.0
1765 261.0
1766 684.0
1767 252.0
1768 261.0
1769 261.0
1770 549.0
1771 270.0
1772 351.0
1773 306.0
1774 693.0
1775 252.0
1776 270.0
1777 252.0
1778 531.0
1779 270.0
1780 279.0
1781 270.0
1782 693.0
1783 252.0
1784 252.0
1785 252.0
1786 522.0
1787 261.0
1788 252.0
1789 261.0
1797 819.0
1798 198.0
1799 234.0
1800 225.0
1801 261.0
1802 513.0
1803 216.0
1804 207.0
1805 450.0
1806 180.0
1807 180.0
1808 180.0
1809 189.0
1810 459.0
1811 261.0
1812 315.0
1813 450.0
1814 180.0
1815 180.0
1816 180.0
1817 189.0
1818 531.0
1819 279.0
1820 243.0
1821 468.0
1822 180.0
1823 180.0
1824 180.0
1825 180.0
1826 468.0
1827 189.0
1828 189.0
1836 657.0
1837 144.0
1838 144.0
1839 135.0
1840 126.0
1841 126.0
1842 468.0
1843 126.0
1844 270.0
1845 117.0
1846 126.0
1847 126.0
1848 126.0
1849 126.0
1850 468.0
1851 198.0
1852 252.0
1853 216.0
1854 126.0
1855 126.0
1856 126.0
1857 126.0
1858 468.0
1859 135.0
1860 279.0
1861 126.0
1862 126.0
1863 126.0
1864 126.0
1865 126.0
1866 378.0
1867 162.0


==> figures/data/kernels/instr.dgemm_NT.dat <==
38 47649843.0
77 45606744.0
116 43714449.0
155 41835897.0
194 40018680.0
233 38189232.0
272 36436653.0
311 34728327.0
350 33056847.0
389 31416471.0
428 29830914.0
467 28269126.0
506 26814528.0
545 25306542.0
584 23876703.0
623 22494042.0
662 21137850.0
701 19834038.0
740 18577323.0
779 17330319.0
818 16197291.0
857 15015609.0
896 13925529.0
935 12855267.0
974 11823228.0
1013 10841355.0
1052 9910503.0
1091 9029736.0
1130 8198073.0
1169 7398135.0
1208 6647040.0
1247 5936670.0
1286 5262696.0
1325 4632642.0
1364 4043340.0
1403 3492810.0
1442 2985948.0
1481 2517363.0
1520 2089638.0
1559 1695987.0
1598 1346589.0
1637 1045638.0
1676 770508.0
1715 542484.0
1754 354672.0
1793 205038.0
1832 94743.0
1871 27180.0


==> figures/data/kernels/instr.dgemm_TN.dat <==
36 57171798.0
75 54975132.0
114 52739874.0
153 50482098.0
192 48280797.0
231 46157166.0
270 44158257.0
309 42092343.0
348 39966192.0
387 38003310.0
426 36172701.0
465 34325190.0
504 32514624.0
543 30776409.0
582 29108097.0
621 27400743.0
660 25541613.0
699 23849532.0
738 22256604.0
777 20657529.0
816 19081962.0
855 17530767.0
894 15960177.0
933 14375079.0
972 12700539.0
1011 11211498.0
1050 9919458.0
1089 8843661.0
1128 7932942.0
1167 7115481.0
1206 6383043.0
1245 5704479.0
1284 5250168.0
1323 4412898.0
1362 3845826.0
1401 3317058.0
1440 2838222.0
1479 2395962.0
1518 1990125.0
1557 1622214.0
1596 1253529.0
1635 965763.0
1674 715500.0
1713 502488.0
1752 327060.0
1791 189900.0
1830 89811.0
1869 26559.0


==> figures/data/kernels/instr.dgeqr2_.dat <==
1 3026709.0
40 2899827.0
79 2851272.0
118 2795004.0
157 2716731.0
196 2652606.0
235 2587311.0
274 2536128.0
313 2473749.0
352 2416671.0
391 2335221.0
430 2282517.0
469 2213370.0
508 2153511.0
547 2089332.0
586 2037843.0
625 1956519.0
664 1907568.0
703 1808595.0
742 1765971.0
781 1692108.0
820 1613340.0
859 1561581.0
898 1476882.0
937 1409193.0
976 1320975.0
1015 1251819.0
1054 1193346.0
1093 1130517.0
1132 1066122.0
1171 1010628.0
1210 955314.0
1249 903654.0
1288 853443.0
1327 803583.0
1366 754245.0
1405 705780.0
1444 657054.0
1483 607230.0
1522 557010.0
1561 506736.0
1600 452853.0
1639 398484.0
1678 344241.0
1717 290106.0
1756 238401.0
1795 187848.0
1834 143910.0
1873 106488.0


==> figures/data/kernels/instr.dlarft_.dat <==
2 1264311.0
41 1221759.0
80 1203624.0
119 1180755.0
158 1155924.0
197 1130535.0
236 1107432.0
275 1087794.0
314 1070811.0
353 1043829.0
392 1020591.0
431 999360.0
470 976266.0
509 955269.0
548 931410.0
587 907083.0
626 884853.0
665 850275.0
704 824040.0
743 796923.0
782 769671.0
821 740700.0
860 716436.0
899 692541.0
938 665568.0
977 636561.0
1016 615960.0
1055 589383.0
1094 560682.0
1133 526743.0
1172 508752.0
1211 482967.0
1250 456066.0
1289 434070.0
1328 415683.0
1367 395838.0
1406 372060.0
1445 350343.0
1484 329778.0
1523 307413.0
1562 285327.0
1601 263331.0
1640 240426.0
1679 215118.0
1718 188802.0
1757 162873.0
1796 138618.0
1835 109944.0


==> figures/data/kernels/instr.dtrmm_RLNU.dat <==
35 971919.0
74 788760.0
113 773010.0
152 755838.0
191 751950.0
230 723429.0
269 708759.0
308 690993.0
347 674388.0
386 658872.0
425 642789.0
464 626337.0
503 609093.0
542 591489.0
581 575334.0
620 559179.0
659 541962.0
698 525996.0
737 509490.0
776 492534.0
815 477009.0
854 459549.0
893 443754.0
932 426942.0
971 410391.0
1010 393327.0
1049 374832.0
1088 355446.0
1127 337401.0
1166 318510.0
1205 300132.0
1244 284130.0
1283 267759.0
1322 251928.0
1361 235044.0
1400 218322.0
1439 202032.0
1478 185652.0
1517 169290.0
1556 153072.0
1595 136548.0
1634 120663.0
1673 104157.0
1712 87552.0
1751 70416.0
1790 52803.0
1829 35838.0
1868 19854.0


==> figures/data/kernels/instr.dtrmm_RLTU.dat <==
39 1069650.0
78 1042794.0
117 1030320.0
156 1031283.0
195 1013895.0
234 994410.0
273 969246.0
312 951453.0
351 933120.0
390 926064.0
429 896553.0
468 873891.0
507 848079.0
546 815436.0
585 784422.0
624 753867.0
663 672939.0
702 646587.0
741 619272.0
780 596124.0
819 570285.0
858 539712.0
897 507546.0
936 472221.0
975 443736.0
1014 411867.0
1053 379863.0
1092 354573.0
1131 334179.0
1170 316359.0
1209 298998.0
1248 283491.0
1287 267507.0
1326 250551.0
1365 234297.0
1404 217899.0
1443 201483.0
1482 185382.0
1521 168651.0
1560 152343.0
1599 135603.0
1638 119475.0
1677 103140.0
1716 86814.0
1755 69903.0
1794 52605.0
1833 34812.0
1872 19080.0


==> figures/data/kernels/instr.dtrmm_RUNN.dat <==
37 833220.0
76 804096.0
115 786879.0
154 769554.0
193 750609.0
232 733707.0
271 720729.0
310 700677.0
349 700371.0
388 670923.0
427 654246.0
466 635643.0
505 617355.0
544 599895.0
583 583299.0
622 567531.0
661 553077.0
700 536067.0
739 517752.0
778 501354.0
817 483867.0
856 467739.0
895 451143.0
934 434151.0
973 417123.0
1012 396954.0
1051 376371.0
1090 357507.0
1129 337122.0
1168 316926.0
1207 299538.0
1246 284355.0
1285 270693.0
1324 251946.0
1363 234414.0
1402 218340.0
1441 201519.0
1480 185238.0
1519 168858.0
1558 152496.0
1597 135918.0
1636 119448.0
1675 103113.0
1714 87147.0
1753 69894.0
1792 52542.0
1831 35703.0
1870 19431.0


==> figures/data/nb/meas.dat <==
32 1914654261
40 1847277644
48 1808944561
56 1790129030
64 1778155929
72 1775953603
80 1776032308
88 1783614827
96 1802206878
104 1798324209
112 1806215936
120 1820578903
128 1833872491
136 1845205470
144 1857700406
152 1876572774
160 1887341438
168 1905389192
176 1917661268
184 1937075235
192 1957009234
200 1969031133
208 1986967807
216 2006205964
224 2016755002
232 2035399952
240 2054369676
248 2074743378
256 2099989291


==> figures/data/nb/pred.dat <==
32 2119526819.11
40 1999700811.45
48 1928974060.16
56 1885325116.8
64 1857504086.85
72 1841018470.56
80 1832216679.79
88 1828218154.11
96 1829687076.24
104 1832925540.45
112 1836445068.56
120 1845459075.93
128 1853744497.22
136 1861849843.54
144 1872951170.74
152 1887530595.5
160 1898998562.69
168 1913695086.58
176 1924944142.47
184 1940237578.14
192 1956734291.79
200 1967764580.07
208 1985502050.41
216 2003342904.28
224 2013211412.66
232 2031242215.51
240 2050962951.06
248 2071785307.84
256 2093389053.42


==> figures/data/qricoc/ic.dat <==
24 1942559685.27
32 1824535843.59
40 1761706282.08
48 1727589579.85
56 1710291154.89
64 1698861805.0
72 1696601638.3
80 1699926012.46
88 1705640739.97
96 1714424010.44
104 1723765129.54
112 1735227061.56
120 1747137632.14
128 1762655401.74
136 1775721981.56
144 1789378710.03
152 1808130947.4
160 1822080037.63
168 1840620376.1
176 1853925060.97
184 1871765231.37
192 1890614806.34
200 1902405132.42
208 1921216286.03
216 1942197924.38
224 1950767987.64
232 1969645214.05
240 1992394239.41
248 2017856595.91
256 2043513973.18
264 2058032683.57
272 2080821723.71
280 2099621047.65


==> figures/data/qricoc/meas.dat <==
24 2020994289
32 1896139827
40 1829780163
48 1792494765
56 1771433874
64 1762398351
72 1759306014
80 1760667705
88 1766548413
96 1775652534
104 1783773675
112 1794051747
120 1806813189
128 1823308614
136 1834637823
144 1850439663
152 1865555136
160 1881006615
168 1898564130
176 1913417055
184 1931034042
192 1952464293
200 1963242828
208 1985171265
216 2005558722
224 2018400651
232 2038594149
240 2060342928
248 2083771656
256 2108580984
264 2132838279
272 2150622693
280 2169430416


==> figures/data/qricoc/oc.dat <==
24 2176666574.51
32 2023640612.34
40 1936531391.02
48 1885784461.23
56 1857122317.68
64 1842644642.77
72 1832480190.11
80 1830213759.28
88 1833224947.1
96 1838752225.03
104 1843561244.25
112 1851314300.04
120 1860567877.04
128 1874838351.3
136 1885574639.82
144 1896703623.06
152 1915567622.98
160 1927561494.94
168 1944749798.53
176 1955204487.01
184 1973859980.12
192 1992929155.54
200 2002033997.15
208 2021649573.64
216 2044124901.86
224 2047673085.36
232 2065840930.67
240 2088180536.48
248 2112651746.43
256 2138910619.48
264 2147879613.4
272 2170993516.65
280 2188906060.47


==> figures/data/qricoc/pred.dat <==
24 2077782675.49
32 1929507637.23
40 1845525339.5
48 1796933100.88
56 1770355494.08
64 1753070298.15
72 1745352750.2
80 1744559002.66
88 1748764766.66
96 1767670372.32
104 1775873105.94
112 1784660181.19
120 1794312281.53
128 1808127253.72
136 1819718376.14
144 1831947956.95
152 1849875573.94
160 1862513449.22
168 1879610841.67
176 1892130423.29
184 1909708912.31
192 1928245341.03
200 1937123110.24
208 1957800256.74
216 1978760754.26
224 1985022663.31
232 2002791377.15
240 2023850727.81
248 2049862682.48
256 2075812551.63
264 2089559614.29
272 2111775239.31
280 2131180538.11

